Beyond Structural Causal Models: Causal Constraints Models

Structural Causal Models (SCMs) provide a popular causal modeling framework. In this work, we show that SCMs are not flexible enough to give a complete causal representation of dynamical systems at equilibrium. Instead, we propose a generalization of the notion of an SCM, that we call Causal Constraints Model (CCM), and prove that CCMs do capture the causal semantics of such systems. We show how CCMs can be constructed from differential equations and initial conditions and we illustrate our ideas further on a simple but ubiquitous (bio)chemical reaction. Our framework also allows to model functional laws, such as the ideal gas law, in a sensible and intuitive way.

==> ber_intervention_data_E1.dat <==
0,0.73554,0.69315,1.0624,0.67986
0.021372,0.7064,0.69315,1.0625,0.70315
0.042744,0.67761,0.69315,1.0619,0.72567
0.064116,0.64919,0.69315,1.0604,0.74742
0.14627,0.54225,0.69315,1.0492,0.82435
0.22842,0.44037,0.69315,1.0294,0.89148
0.31057,0.34387,0.69315,1.0027,0.94976
0.39272,0.25265,0.69315,0.97047,1.0001
0.551,0.091651,0.69315,0.89619,1.0778
0.70929,-0.052344,0.69315,0.81128,1.1341
0.86757,-0.18199,0.69315,0.72006,1.1731
1.0259,-0.29917,0.69315,0.62523,1.1982
1.1841,-0.40518,0.69315,0.52854,1.2119
1.3537,-0.50761,0.69315,0.42442,1.2163
1.5233,-0.59992,0.69315,0.32114,1.2118
1.6929,-0.68328,0.69315,0.21986,1.2002
1.8625,-0.75864,0.69315,0.12145,1.1826
2.0321,-0.82672,0.69315,0.026569,1.16
2.2787,-0.91379,0.69315,-0.10393,1.12
2.5252,-0.98853,0.69315,-0.22455,1.0734
2.7717,-1.0524,0.69315,-0.33453,1.0219
3.0182,-1.1067,0.69315,-0.43356,0.96685
3.2647,-1.1524,0.69315,-0.52164,0.90932
3.6389,-1.2079,0.69315,-0.63478,0.8191
4.0131,-1.2498,0.69315,-0.72547,0.72785
4.3873,-1.2812,0.69315,-0.79674,0.63767
4.7615,-1.3046,0.69315,-0.85176,0.55013
5.1356,-1.3219,0.69315,-0.89357,0.46644
5.5871,-1.3366,0.69315,-0.93018,0.37184
6.0386,-1.3467,0.69315,-0.95572,0.28535
6.4901,-1.3536,0.69315,-0.97343,0.20761
6.9416,-1.3584,0.69315,-0.98562,0.13881
7.3931,-1.3616,0.69315,-0.99397,0.078751
8.0811,-1.3645,0.69315,-1.0017,0.0031268
8.769,-1.3661,0.69315,-1.006,-0.055594
9.457,-1.3671,0.69315,-1.0085,-0.10031
10.145,-1.3676,0.69315,-1.0099,-0.13381
10.833,-1.3679,0.69315,-1.0107,-0.15859
11.79,-1.3681,0.69315,-1.0112,-0.18219
12.747,-1.3682,0.69315,-1.0114,-0.19726
13.704,-1.3682,0.69315,-1.0115,-0.20689
14.661,-1.3683,0.69315,-1.0116,-0.21299
15.618,-1.3683,0.69315,-1.0116,-0.21683
17.123,-1.3683,0.69315,-1.0116,-0.22003
18.627,-1.3683,0.69315,-1.0116,-0.22156
20,-1.3683,0.69315,-1.0116,-0.22234


==> ber_intervention_data_E10.dat <==
0,0.93218,0.69315,1.3852,1.0375
0.021852,0.90284,0.69315,1.3818,1.06
0.043704,0.87384,0.69315,1.3777,1.0817
0.065556,0.84519,0.69315,1.373,1.1026
0.15262,0.73337,0.69315,1.3494,1.1782
0.23969,0.62675,0.69315,1.3184,1.2429
0.32676,0.52559,0.69315,1.2812,1.298
0.41382,0.42978,0.69315,1.2391,1.3445
0.57578,0.26557,0.69315,1.1507,1.412
0.73774,0.11708,0.69315,1.0536,1.4588
0.89969,-0.018272,0.69315,0.95123,1.489
1.0617,-0.14221,0.69315,0.84599,1.5059
1.2236,-0.25584,0.69315,0.73932,1.5119
1.3972,-0.36719,0.69315,0.62475,1.5085
1.5707,-0.46894,0.69315,0.51115,1.4966
1.7443,-0.56204,0.69315,0.39956,1.4778
1.9179,-0.64722,0.69315,0.29081,1.4533
2.0914,-0.72505,0.69315,0.18555,1.4239
2.341,-0.82479,0.69315,0.041468,1.3748
2.5905,-0.91159,0.69315,-0.092883,1.3194
2.8401,-0.98667,0.69315,-0.21659,1.2593
3.0896,-1.0511,0.69315,-0.3291,1.1956
3.3392,-1.1058,0.69315,-0.43016,1.1295
3.6987,-1.1698,0.69315,-0.55551,1.0314
4.0583,-1.2192,0.69315,-0.65848,0.93206
4.4178,-1.257,0.69315,-0.74139,0.83333
4.7774,-1.2857,0.69315,-0.8069,0.73663
5.137,-1.3071,0.69315,-0.85777,0.6431
5.5652,-1.3257,0.69315,-0.90288,0.53717
5.9934,-1.3386,0.69315,-0.93524,0.4384
6.4216,-1.3477,0.69315,-0.95826,0.34771
6.8498,-1.354,0.69315,-0.97449,0.26558
7.2781,-1.3584,0.69315,-0.98585,0.19219
7.9112,-1.3625,0.69315,-0.99649,0.099491
8.5444,-1.3649,0.69315,-1.0027,0.024362
9.1776,-1.3663,0.69315,-1.0064,-0.035297
9.8108,-1.3671,0.69315,-1.0086,-0.08185
10.444,-1.3676,0.69315,-1.0099,-0.11764
11.315,-1.368,0.69315,-1.0108,-0.15296
12.185,-1.3681,0.69315,-1.0112,-0.17675
13.056,-1.3682,0.69315,-1.0114,-0.19266
13.927,-1.3682,0.69315,-1.0115,-0.20323
14.797,-1.3683,0.69315,-1.0116,-0.21018
16.084,-1.3683,0.69315,-1.0116,-0.21614
17.371,-1.3683,0.69315,-1.0116,-0.21933
18.658,-1.3683,0.69315,-1.0116,-0.2211
20,-1.3683,0.69315,-1.0116,-0.22211


==> ber_intervention_data_E2.dat <==
0,0.84663,0.69315,1.3248,0.91176
0.022139,0.81748,0.69315,1.3207,0.93682
0.044278,0.78868,0.69315,1.316,0.96085
0.066417,0.76024,0.69315,1.3106,0.98388
0.15498,0.64891,0.69315,1.2845,1.0672
0.24355,0.54296,0.69315,1.2513,1.1377
0.33211,0.44265,0.69315,1.2122,1.1973
0.42068,0.34782,0.69315,1.1683,1.2474
0.58352,0.18749,0.69315,1.0783,1.3188
0.74637,0.04281,0.69315,0.9802,1.3683
0.90921,-0.088801,0.69315,0.87749,1.4004
1.0721,-0.20906,0.69315,0.7723,1.4188
1.2349,-0.31908,0.69315,0.66608,1.426
1.4115,-0.42786,0.69315,0.55101,1.4235
1.5881,-0.52688,0.69315,0.43734,1.4123
1.7647,-0.61712,0.69315,0.3261,1.3939
1.9414,-0.69933,0.69315,0.21813,1.3695
2.118,-0.77409,0.69315,0.11407,1.3404
2.3738,-0.86997,0.69315,-0.028552,1.2911
2.6296,-0.95271,0.69315,-0.16051,1.2354
2.8853,-1.0237,0.69315,-0.28097,1.1749
3.1411,-1.084,0.69315,-0.38952,1.1111
3.3969,-1.1348,0.69315,-0.48608,1.0449
3.7597,-1.1927,0.69315,-0.60267,0.94861
4.1224,-1.2371,0.69315,-0.69737,0.85161
4.4852,-1.2709,0.69315,-0.7728,0.75569
4.8479,-1.2963,0.69315,-0.83183,0.66225
5.2107,-1.3152,0.69315,-0.87727,0.5724
5.6513,-1.3317,0.69315,-0.91788,0.46935
6.092,-1.3431,0.69315,-0.94658,0.37417
6.5327,-1.351,0.69315,-0.96672,0.28766
6.9733,-1.3565,0.69315,-0.98075,0.21017
7.414,-1.3602,0.69315,-0.99044,0.1417
8.0752,-1.3637,0.69315,-0.99946,0.055336
8.7363,-1.3656,0.69315,-1.0046,-0.013228
9.3975,-1.3668,0.69315,-1.0076,-0.066568
10.059,-1.3674,0.69315,-1.0094,-0.10736
10.72,-1.3678,0.69315,-1.0104,-0.13812
11.623,-1.3681,0.69315,-1.011,-0.16764
12.526,-1.3682,0.69315,-1.0113,-0.1871
13.429,-1.3682,0.69315,-1.0115,-0.19987
14.332,-1.3683,0.69315,-1.0115,-0.2082
15.235,-1.3683,0.69315,-1.0116,-0.21358
16.61,-1.3683,0.69315,-1.0116,-0.21817
17.986,-1.3683,0.69315,-1.0116,-0.22052
19.361,-1.3683,0.69315,-1.0116,-0.22179
20,-1.3683,0.69315,-1.0116,-0.2222


==> ber_intervention_data_E3.dat <==
0,1.0415,0.69315,0.78327,0.30943
0.014756,1.0179,0.69315,0.79964,0.32819
0.029513,0.99438,0.69315,0.81463,0.34686
0.044269,0.97108,0.69315,0.82831,0.3654
0.11124,0.86681,0.69315,0.87743,0.44703
0.17822,0.76615,0.69315,0.90811,0.52405
0.24519,0.66947,0.69315,0.92455,0.59562
0.31216,0.57683,0.69315,0.92992,0.66135
0.44658,0.40356,0.69315,0.91554,0.77586
0.581,0.24602,0.69315,0.87812,0.86838
0.71542,0.10262,0.69315,0.82575,0.94159
0.84984,-0.027905,0.69315,0.76327,0.99849
0.98425,-0.14657,0.69315,0.69378,1.0417
1.128,-0.26144,0.69315,0.6142,1.0754
1.2717,-0.36528,0.69315,0.53127,1.098
1.4155,-0.4594,0.69315,0.4466,1.1116
1.5592,-0.5449,0.69315,0.36141,1.1174
1.7029,-0.62273,0.69315,0.27665,1.1167
1.8995,-0.71795,0.69315,0.16268,1.1069
2.0961,-0.80202,0.69315,0.052449,1.0888
2.2926,-0.87636,0.69315,-0.052896,1.0641
2.4892,-0.94199,0.69315,-0.15256,1.0341
2.6858,-0.99977,0.69315,-0.24598,0.99984
2.9762,-1.0723,0.69315,-0.37169,0.94314
3.2667,-1.1317,0.69315,-0.48228,0.88137
3.5572,-1.1801,0.69315,-0.57792,0.8164
3.8477,-1.2193,0.69315,-0.65937,0.74967
4.1381,-1.2508,0.69315,-0.72773,0.68237
4.5333,-1.2835,0.69315,-0.80192,0.59149
4.9284,-1.3073,0.69315,-0.85817,0.50332
5.3236,-1.3246,0.69315,-0.90022,0.41938
5.7188,-1.3371,0.69315,-0.93126,0.34074
6.1139,-1.346,0.69315,-0.95392,0.26809
6.6426,-1.3541,0.69315,-0.97458,0.18097
7.1713,-1.3592,0.69315,-0.9879,0.10567
7.6999,-1.3625,0.69315,-0.99649,0.041824
8.2286,-1.3646,0.69315,-1.002,-0.011422
8.7573,-1.366,0.69315,-1.0055,-0.055199
9.6281,-1.3671,0.69315,-1.0086,-0.10966
10.499,-1.3677,0.69315,-1.0101,-0.14724
11.37,-1.368,0.69315,-1.0109,-0.17283
12.241,-1.3682,0.69315,-1.0113,-0.19005
13.111,-1.3682,0.69315,-1.0115,-0.2015
14.262,-1.3683,0.69315,-1.0115,-0.21073
15.413,-1.3683,0.69315,-1.0116,-0.21601
16.563,-1.3683,0.69315,-1.0116,-0.21907
17.714,-1.3683,0.69315,-1.0116,-0.22085
18.864,-1.3683,0.69315,-1.0116,-0.22186
20,-1.3683,0.69315,-1.0116,-0.22242


==> ber_intervention_data_E4.dat <==
0,1.3592,0.69315,1.021,0.45644
0.013834,1.3363,0.69315,1.0393,0.47639
0.027668,1.3134,0.69315,1.056,0.49625
0.041502,1.2907,0.69315,1.0714,0.51599
0.10436,1.1889,0.69315,1.1278,0.6032
0.16721,1.09,0.69315,1.165,0.68579
0.23007,0.99444,0.69315,1.1873,0.76282
0.29292,0.90228,0.69315,1.198,0.83383
0.42304,0.72284,0.69315,1.1927,0.96193
0.55315,0.55776,0.69315,1.1617,1.0658
0.68326,0.40574,0.69315,1.1139,1.1486
0.81338,0.26575,0.69315,1.0545,1.2135
0.94349,0.13696,0.69315,0.98678,1.2636
1.0822,0.011123,0.69315,0.90818,1.3032
1.2209,-0.10409,0.69315,0.82509,1.3311
1.3596,-0.20983,0.69315,0.73919,1.3491
1.4983,-0.30712,0.69315,0.65174,1.3587
1.637,-0.39679,0.69315,0.56372,1.3612
1.8218,-0.50547,0.69315,0.4468,1.3554
2.0066,-0.60341,0.69315,0.33175,1.3409
2.1914,-0.69181,0.69315,0.21975,1.3192
2.3762,-0.77152,0.69315,0.11168,1.2918
2.561,-0.84321,0.69315,0.0082326,1.2596
2.8249,-0.93275,0.69315,-0.13031,1.207
3.0888,-1.009,0.69315,-0.25701,1.1485
3.3527,-1.0735,0.69315,-0.37119,1.0858
3.6166,-1.1276,0.69315,-0.47267,1.0201
3.8805,-1.1727,0.69315,-0.56165,0.95262
4.2513,-1.2228,0.69315,-0.66633,0.85623
4.6222,-1.2607,0.69315,-0.74979,0.76009
4.993,-1.2891,0.69315,-0.81511,0.66593
5.3639,-1.3103,0.69315,-0.86539,0.57509
5.7347,-1.3259,0.69315,-0.90353,0.4886
6.1961,-1.3396,0.69315,-0.93775,0.38826
6.6574,-1.3489,0.69315,-0.96137,0.29701
7.1188,-1.3552,0.69315,-0.9776,0.21541
7.5802,-1.3595,0.69315,-0.98867,0.14355
8.0416,-1.3624,0.69315,-0.99618,0.081156
8.7504,-1.365,0.69315,-1.0031,0.0025872
9.4592,-1.3665,0.69315,-1.0068,-0.057759
10.168,-1.3673,0.69315,-1.009,-0.10321
10.877,-1.3677,0.69315,-1.0102,-0.13689
11.586,-1.368,0.69315,-1.0109,-0.16151
12.537,-1.3681,0.69315,-1.0113,-0.184
13.488,-1.3682,0.69315,-1.0114,-0.19837
14.44,-1.3682,0.69315,-1.0115,-0.20755
15.391,-1.3683,0.69315,-1.0116,-0.21339
16.342,-1.3683,0.69315,-1.0116,-0.21706
17.86,-1.3683,0.69315,-1.0116,-0.22015
19.377,-1.3683,0.69315,-1.0116,-0.22163
20,-1.3683,0.69315,-1.0116,-0.22207


==> ber_intervention_data_E5.dat <==
0,0.76369,0.69315,1.042,0.46112
0.021082,0.73442,0.69315,1.0436,0.49136
0.042165,0.70549,0.69315,1.0443,0.52044
0.063247,0.67693,0.69315,1.0442,0.54842
0.14342,0.57053,0.69315,1.0375,0.64549
0.22359,0.46901,0.69315,1.0218,0.72941
0.30376,0.3727,0.69315,0.99881,0.80187
0.38393,0.28154,0.69315,0.9699,0.86433
0.53477,0.12389,0.69315,0.90307,0.95914
0.68561,-0.017731,0.69315,0.82524,1.0295
0.83645,-0.14567,0.69315,0.74061,1.0806
0.98729,-0.26162,0.69315,0.65185,1.1161
1.1381,-0.36681,0.69315,0.56072,1.1391
1.3036,-0.47104,0.69315,0.45959,1.1527
1.4691,-0.56503,0.69315,0.35872,1.1563
1.6345,-0.65002,0.69315,0.2593,1.1517
1.8,-0.72695,0.69315,0.16224,1.1404
1.9655,-0.7966,0.69315,0.068229,1.1234
2.2038,-0.88518,0.69315,-0.060658,1.0911
2.4421,-0.96166,0.69315,-0.1807,1.0513
2.6804,-1.0275,0.69315,-0.29104,1.0061
2.9187,-1.0838,0.69315,-0.39126,0.95665
3.157,-1.1317,0.69315,-0.48122,0.90423
3.518,-1.1902,0.69315,-0.59805,0.82101
3.879,-1.2351,0.69315,-0.69317,0.73574
4.24,-1.2692,0.69315,-0.76913,0.65056
4.601,-1.2949,0.69315,-0.82871,0.56709
4.9621,-1.3141,0.69315,-0.87468,0.48656
5.4016,-1.3309,0.69315,-0.91595,0.39385
5.8411,-1.3426,0.69315,-0.94516,0.30826
6.2806,-1.3506,0.69315,-0.96568,0.23058
6.7201,-1.3562,0.69315,-0.98,0.16116
7.1596,-1.36,0.69315,-0.9899,0.09997
7.8168,-1.3635,0.69315,-0.99911,0.023244
8.474,-1.3655,0.69315,-1.0044,-0.037503
9.1312,-1.3667,0.69315,-1.0075,-0.084653
9.7884,-1.3674,0.69315,-1.0093,-0.12067
10.446,-1.3678,0.69315,-1.0103,-0.14781
11.389,-1.368,0.69315,-1.011,-0.17492
12.333,-1.3682,0.69315,-1.0113,-0.19241
13.277,-1.3682,0.69315,-1.0115,-0.20369
14.221,-1.3683,0.69315,-1.0115,-0.2109
15.165,-1.3683,0.69315,-1.0116,-0.21547
16.606,-1.3683,0.69315,-1.0116,-0.21926
18.046,-1.3683,0.69315,-1.0116,-0.22114
19.487,-1.3683,0.69315,-1.0116,-0.22214
20,-1.3683,0.69315,-1.0116,-0.22239


==> ber_intervention_data_E6.dat <==
0,1.225,0.69315,1.3658,0.47681
0.020029,1.1948,0.69315,1.3716,0.51937
0.040058,1.1649,0.69315,1.3762,0.56003
0.060087,1.1353,0.69315,1.3797,0.59889
0.1307,1.0325,0.69315,1.3854,0.72308
0.20131,0.93325,0.69315,1.3814,0.83003
0.27192,0.83794,0.69315,1.3694,0.92253
0.34254,0.74658,0.69315,1.3508,1.0027
0.47837,0.58218,0.69315,1.3005,1.1287
0.61421,0.43135,0.69315,1.2365,1.2247
0.75004,0.29245,0.69315,1.1633,1.2974
0.88587,0.16423,0.69315,1.0839,1.3517
1.0217,0.04575,0.69315,1,1.3912
1.173,-0.075674,0.69315,0.90314,1.4212
1.3242,-0.18728,0.69315,0.80415,1.439
1.4755,-0.29019,0.69315,0.70432,1.4469
1.6268,-0.38527,0.69315,0.60463,1.4466
1.7781,-0.47321,0.69315,0.50584,1.4394
1.9853,-0.58291,0.69315,0.37308,1.4204
2.1925,-0.68151,0.69315,0.24461,1.3927
2.3997,-0.77003,0.69315,0.12151,1.3582
2.6069,-0.84916,0.69315,0.0046159,1.3182
2.8141,-0.91953,0.69315,-0.10542,1.2738
3.1135,-1.0068,0.69315,-0.25115,1.2037
3.4129,-1.0792,0.69315,-0.38055,1.1285
3.7123,-1.1386,0.69315,-0.4935,1.0502
4.0117,-1.1869,0.69315,-0.59045,0.97009
4.3111,-1.2257,0.69315,-0.67231,0.88941
4.687,-1.2633,0.69315,-0.75558,0.78873
5.0628,-1.2914,0.69315,-0.82032,0.69036
5.4387,-1.3122,0.69315,-0.8699,0.59568
5.8146,-1.3275,0.69315,-0.90734,0.50574
6.1905,-1.3387,0.69315,-0.93527,0.42132
6.6893,-1.3489,0.69315,-0.96125,0.3188
7.1882,-1.3556,0.69315,-0.9785,0.22781
7.687,-1.36,0.69315,-0.98994,0.14849
8.1858,-1.3629,0.69315,-0.99749,0.080454
8.6847,-1.3648,0.69315,-1.0024,0.022952
9.4798,-1.3665,0.69315,-1.0068,-0.049148
10.275,-1.3673,0.69315,-1.0091,-0.10161
11.07,-1.3678,0.69315,-1.0103,-0.13911
11.865,-1.368,0.69315,-1.011,-0.16552
12.66,-1.3682,0.69315,-1.0113,-0.18388
13.678,-1.3682,0.69315,-1.0115,-0.1991
14.695,-1.3683,0.69315,-1.0115,-0.20845
15.713,-1.3683,0.69315,-1.0116,-0.21421
16.731,-1.3683,0.69315,-1.0116,-0.21775
17.748,-1.3683,0.69315,-1.0116,-0.21989
19.487,-1.3683,0.69315,-1.0116,-0.22166
20,-1.3683,0.69315,-1.0116,-0.22201


==> ber_intervention_data_E7.dat <==
0,0.83717,0.69315,1.2757,0.63538
0.021886,0.80799,0.69315,1.2726,0.6691
0.043772,0.77914,0.69315,1.269,0.70123
0.065658,0.75066,0.69315,1.2646,0.73186
0.15235,0.64025,0.69315,1.2425,0.8403
0.23903,0.53511,0.69315,1.2128,0.93102
0.32572,0.43552,0.69315,1.177,1.0071
0.41241,0.34133,0.69315,1.1363,1.071
0.57006,0.18369,0.69315,1.0523,1.1619
0.72772,0.041341,0.69315,0.95999,1.2269
0.88537,-0.088151,0.69315,0.86264,1.2717
1.043,-0.20643,0.69315,0.76247,1.3008
1.2007,-0.31462,0.69315,0.66093,1.3173
1.3741,-0.42302,0.69315,0.54899,1.3238
1.5475,-0.52157,0.69315,0.43811,1.3204
1.7209,-0.61133,0.69315,0.32935,1.3088
1.8944,-0.69307,0.69315,0.22356,1.2906
2.0678,-0.76743,0.69315,0.12139,1.2669
2.3182,-0.86259,0.69315,-0.018601,1.225
2.5686,-0.94491,0.69315,-0.14855,1.1758
2.819,-1.0157,0.69315,-0.26761,1.1214
3.0694,-1.0761,0.69315,-0.37532,1.0631
3.3198,-1.1273,0.69315,-0.47155,1.002
3.6848,-1.1872,0.69315,-0.59137,0.90983
4.0499,-1.2332,0.69315,-0.68879,0.81629
4.4149,-1.2681,0.69315,-0.76645,0.72337
4.7799,-1.2943,0.69315,-0.82723,0.63261
5.145,-1.3139,0.69315,-0.87401,0.54522
5.5829,-1.3307,0.69315,-0.91535,0.44611
6.0208,-1.3424,0.69315,-0.94465,0.35449
6.4587,-1.3505,0.69315,-0.96527,0.27116
6.8967,-1.3561,0.69315,-0.97967,0.19648
7.3346,-1.3599,0.69315,-0.98965,0.13046
7.9903,-1.3635,0.69315,-0.99895,0.047263
8.6461,-1.3655,0.69315,-1.0043,-0.018887
9.3018,-1.3667,0.69315,-1.0074,-0.070435
9.9575,-1.3674,0.69315,-1.0092,-0.10994
10.613,-1.3678,0.69315,-1.0103,-0.13979
11.528,-1.368,0.69315,-1.011,-0.16901
12.442,-1.3682,0.69315,-1.0113,-0.18817
13.357,-1.3682,0.69315,-1.0115,-0.20068
14.271,-1.3683,0.69315,-1.0115,-0.2088
15.185,-1.3683,0.69315,-1.0116,-0.21402
16.574,-1.3683,0.69315,-1.0116,-0.21843
17.963,-1.3683,0.69315,-1.0116,-0.22067
19.351,-1.3683,0.69315,-1.0116,-0.22188
20,-1.3683,0.69315,-1.0116,-0.22226


==> ber_intervention_data_E8.dat <==
0,1.3842,0.69315,0.95892,0.4008
0.013031,1.3623,0.69315,0.9793,0.41949
0.026063,1.3405,0.69315,0.99814,0.43818
0.039094,1.3188,0.69315,1.0155,0.45684
0.10028,1.2182,0.69315,1.0821,0.54282
0.16147,1.1205,0.69315,1.1273,0.62531
0.22266,1.0259,0.69315,1.1562,0.70305
0.28385,0.9345,0.69315,1.1726,0.7753
0.41217,0.75394,0.69315,1.1767,0.90853
0.5405,0.58755,0.69315,1.1527,1.0176
0.66883,0.43414,0.69315,1.1103,1.1051
0.79716,0.29273,0.69315,1.0552,1.1744
0.92549,0.16258,0.69315,0.99119,1.2283
1.0624,0.035315,0.69315,0.91578,1.2718
1.1993,-0.081194,0.69315,0.83538,1.3031
1.3362,-0.1881,0.69315,0.75177,1.3242
1.4731,-0.2864,0.69315,0.66627,1.3366
1.6099,-0.37698,0.69315,0.57991,1.3417
1.7913,-0.48612,0.69315,0.46548,1.3391
1.9726,-0.58451,0.69315,0.3525,1.3275
2.1539,-0.6734,0.69315,0.24218,1.3086
2.3352,-0.75365,0.69315,0.13541,1.2838
2.5165,-0.82595,0.69315,0.0329,1.2541
2.7743,-0.91614,0.69315,-0.10435,1.205
3.0321,-0.99326,0.69315,-0.23051,1.1498
3.2899,-1.0589,0.69315,-0.34486,1.0902
3.5477,-1.1142,0.69315,-0.44711,1.0274
3.8054,-1.1606,0.69315,-0.53735,0.96246
4.1765,-1.2136,0.69315,-0.64674,0.86703
4.5475,-1.2538,0.69315,-0.73432,0.77139
4.9185,-1.284,0.69315,-0.80313,0.67738
5.2896,-1.3065,0.69315,-0.85627,0.5864
5.6606,-1.3231,0.69315,-0.89666,0.49955
6.1155,-1.3376,0.69315,-0.93256,0.39992
6.5705,-1.3474,0.69315,-0.95752,0.30893
7.0254,-1.3542,0.69315,-0.97478,0.22721
7.4803,-1.3587,0.69315,-0.98662,0.15492
7.9352,-1.3618,0.69315,-0.9947,0.09186
8.6298,-1.3647,0.69315,-1.0022,0.0124
9.3244,-1.3663,0.69315,-1.0063,-0.049182
10.019,-1.3672,0.69315,-1.0086,-0.095973
10.714,-1.3677,0.69315,-1.01,-0.13095
11.408,-1.3679,0.69315,-1.0107,-0.15674
12.351,-1.3681,0.69315,-1.0112,-0.18074
13.293,-1.3682,0.69315,-1.0114,-0.19617
14.235,-1.3682,0.69315,-1.0115,-0.20609
15.178,-1.3683,0.69315,-1.0116,-0.21242
16.12,-1.3683,0.69315,-1.0116,-0.21642
17.605,-1.3683,0.69315,-1.0116,-0.2198
19.089,-1.3683,0.69315,-1.0116,-0.22144
20,-1.3683,0.69315,-1.0116,-0.22209


==> ber_intervention_data_E9.dat <==
0,1.3665,0.69315,1.0265,0.37091
0.013814,1.3436,0.69315,1.0447,0.39334
0.027629,1.3207,0.69315,1.0616,0.41561
0.041443,1.2981,0.69315,1.077,0.43769
0.10248,1.1991,0.69315,1.1323,0.53194
0.16351,1.1028,0.69315,1.1692,0.62047
0.22454,1.0097,0.69315,1.1919,0.70259
0.28557,0.91985,0.69315,1.2034,0.77801
0.41435,0.74119,0.69315,1.2002,0.91603
0.54313,0.57661,0.69315,1.1711,1.0275
0.67191,0.42489,0.69315,1.1249,1.1162
0.80069,0.28502,0.69315,1.067,1.186
0.92947,0.15622,0.69315,1.0007,1.24
1.0676,0.029523,0.69315,0.92293,1.2835
1.2057,-0.086524,0.69315,0.8405,1.3145
1.3438,-0.19308,0.69315,0.75513,1.3352
1.482,-0.29113,0.69315,0.66807,1.347
1.6201,-0.38155,0.69315,0.58033,1.3515
1.8036,-0.49089,0.69315,0.46395,1.348
1.9871,-0.5895,0.69315,0.34926,1.3354
2.1706,-0.67861,0.69315,0.23746,1.3155
2.3541,-0.75904,0.69315,0.12941,1.2896
2.5376,-0.83148,0.69315,0.025831,1.2588
2.7989,-0.92188,0.69315,-0.11282,1.2081
3.0603,-0.99905,0.69315,-0.23995,1.1513
3.3217,-1.0645,0.69315,-0.35487,1.0901
3.583,-1.1197,0.69315,-0.45733,1.0258
3.8444,-1.1656,0.69315,-0.54747,0.95945
4.2144,-1.2174,0.69315,-0.65469,0.86376
4.5845,-1.2565,0.69315,-0.74042,0.76804
4.9546,-1.286,0.69315,-0.80773,0.6741
5.3247,-1.3079,0.69315,-0.85966,0.58329
5.6947,-1.3241,0.69315,-0.89914,0.49667
6.1521,-1.3383,0.69315,-0.93445,0.39663
6.6094,-1.348,0.69315,-0.95893,0.3054
7.0668,-1.3546,0.69315,-0.97581,0.22359
7.5242,-1.359,0.69315,-0.98738,0.15134
7.9815,-1.362,0.69315,-0.99525,0.088418
8.6813,-1.3648,0.69315,-1.0025,0.009166
9.381,-1.3663,0.69315,-1.0065,-0.05206
10.081,-1.3672,0.69315,-1.0088,-0.098435
10.78,-1.3677,0.69315,-1.0101,-0.13299
11.48,-1.368,0.69315,-1.0108,-0.1584
12.425,-1.3681,0.69315,-1.0112,-0.18187
13.37,-1.3682,0.69315,-1.0114,-0.19693
14.315,-1.3682,0.69315,-1.0115,-0.20659
15.26,-1.3683,0.69315,-1.0116,-0.21275
16.205,-1.3683,0.69315,-1.0116,-0.21664
17.701,-1.3683,0.69315,-1.0116,-0.21992
19.197,-1.3683,0.69315,-1.0116,-0.2215
20,-1.3683,0.69315,-1.0116,-0.22208


==> ber_intervention_data_S1.dat <==
0,1.3863,0.32926,0.39691,-0.59934
0.0097334,1.3863,0.30566,0.41847,-0.57508
0.019467,1.3863,0.2827,0.43855,-0.55094
0.0292,1.3863,0.26039,0.45726,-0.52695
0.068347,1.3863,0.17601,0.5216,-0.4329
0.10749,1.3863,0.10155,0.57114,-0.34296
0.14664,1.3863,0.03692,0.60952,-0.25772
0.18579,1.3863,-0.018539,0.6395,-0.17743
0.26586,1.3863,-0.10626,0.68207,-0.028256
0.34592,1.3863,-0.16715,0.70857,0.10203
0.42599,1.3863,-0.20907,0.72553,0.21595
0.50606,1.3863,-0.23763,0.73653,0.31612
0.58613,1.3863,-0.25677,0.74366,0.40478
0.67509,1.3863,-0.27042,0.74863,0.49205
0.76405,1.3863,-0.27894,0.75169,0.5694
0.85301,1.3863,-0.28428,0.75359,0.63843
0.94198,1.3863,-0.28763,0.75477,0.70042
1.0309,1.3863,-0.28972,0.75551,0.75642
1.1884,1.3863,-0.29154,0.75615,0.84332
1.3459,1.3863,-0.29235,0.75643,0.91749
1.5034,1.3863,-0.29278,0.75658,0.9815
1.6609,1.3863,-0.293,0.75666,1.0372
1.8184,1.3863,-0.29309,0.75669,1.0861
2.2362,1.3863,-0.29308,0.75668,1.1903
2.654,1.3863,-0.29308,0.75669,1.2674
3.0719,1.3863,-0.29312,0.7567,1.326
3.4897,1.3863,-0.29314,0.75671,1.3711
3.9075,1.3863,-0.29313,0.7567,1.4063
4.6644,1.3863,-0.29312,0.7567,1.4519
5.4213,1.3863,-0.29312,0.7567,1.482
6.1781,1.3863,-0.29312,0.7567,1.5022
6.935,1.3863,-0.29312,0.7567,1.5159
7.6919,1.3863,-0.29312,0.7567,1.5252
8.6919,1.3863,-0.29312,0.7567,1.533
9.6919,1.3863,-0.29312,0.7567,1.5377
10,1.3863,-0.29312,0.7567,1.5388


==> ber_intervention_data_S10.dat <==
0,1.3863,0.19312,0.26253,-0.38524
0.0097385,1.3863,0.16954,0.28404,-0.36945
0.019477,1.3863,0.14658,0.30407,-0.35357
0.029216,1.3863,0.12429,0.32274,-0.33764
0.068372,1.3863,0.039991,0.38692,-0.27374
0.10753,1.3863,-0.034382,0.43634,-0.21056
0.14669,1.3863,-0.098932,0.47464,-0.14891
0.18584,1.3863,-0.15431,0.50455,-0.089375
0.26593,1.3863,-0.2419,0.54703,0.02475
0.34602,1.3863,-0.30267,0.57346,0.12784
0.42611,1.3863,-0.3445,0.59038,0.22035
0.5062,1.3863,-0.37301,0.60135,0.30334
0.58629,1.3863,-0.3921,0.60846,0.37801
0.6753,1.3863,-0.40572,0.61343,0.45256
0.76432,1.3863,-0.41422,0.61648,0.51942
0.85333,1.3863,-0.41954,0.61837,0.57968
0.94235,1.3863,-0.42288,0.61955,0.63424
1.0314,1.3863,-0.42496,0.62028,0.68387
1.189,1.3863,-0.42678,0.62092,0.76152
1.3466,1.3863,-0.42759,0.6212,0.82834
1.5043,1.3863,-0.42801,0.62135,0.88639
1.6619,1.3863,-0.42823,0.62143,0.93721
1.8195,1.3863,-0.42832,0.62146,0.98199
2.2382,1.3863,-0.42831,0.62145,1.078
2.6569,1.3863,-0.42831,0.62145,1.1497
3.0756,1.3863,-0.42835,0.62147,1.2042
3.4943,1.3863,-0.42837,0.62148,1.2464
3.913,1.3863,-0.42836,0.62147,1.2794
4.6822,1.3863,-0.42835,0.62147,1.3227
5.4515,1.3863,-0.42835,0.62147,1.3512
6.2207,1.3863,-0.42835,0.62147,1.3702
6.99,1.3863,-0.42835,0.62147,1.383
7.7592,1.3863,-0.42835,0.62147,1.3917
8.7592,1.3863,-0.42835,0.62147,1.3988
9.7592,1.3863,-0.42835,0.62147,1.4031
10,1.3863,-0.42835,0.62147,1.4039


==> ber_intervention_data_S2.dat <==
0,1.3863,0.40155,0.018971,-1.046
0.0072867,1.3863,0.37985,0.04997,-1.0261
0.014573,1.3863,0.35849,0.078936,-1.0059
0.02186,1.3863,0.3375,0.10603,-0.98558
0.058487,1.3863,0.23656,0.22027,-0.88288
0.095114,1.3863,0.14487,0.30558,-0.7809
0.13174,1.3863,0.062792,0.37052,-0.68197
0.16837,1.3863,-0.0098631,0.42076,-0.58752
0.24073,1.3863,-0.1268,0.49005,-0.41601
0.3131,1.3863,-0.21393,0.53409,-0.26513
0.38546,1.3863,-0.27779,0.56295,-0.13305
0.45782,1.3863,-0.32386,0.58218,-0.017101
0.53019,1.3863,-0.35644,0.59506,0.085279
0.60731,1.3863,-0.38028,0.60411,0.18187
0.68442,1.3863,-0.39631,0.61004,0.26761
0.76154,1.3863,-0.40704,0.61393,0.34422
0.83865,1.3863,-0.41421,0.6165,0.4131
0.91577,1.3863,-0.41898,0.6182,0.47537
1.0424,1.3863,-0.42345,0.61978,0.56568
1.1691,1.3863,-0.42574,0.62058,0.64376
1.2957,1.3863,-0.427,0.62102,0.71195
1.4223,1.3863,-0.42768,0.62126,0.77202
1.549,1.3863,-0.42802,0.62138,0.82531
1.8352,1.3863,-0.42834,0.62149,0.92625
2.1214,1.3863,-0.42835,0.6215,1.0062
2.4076,1.3863,-0.42833,0.62149,1.0706
2.6939,1.3863,-0.42832,0.62149,1.1233
3.2304,1.3863,-0.42832,0.62149,1.1985
3.7669,1.3863,-0.42833,0.62149,1.2523
4.3033,1.3863,-0.42834,0.62149,1.2916
4.8398,1.3863,-0.42833,0.62149,1.3206
5.3763,1.3863,-0.42833,0.62149,1.3424
6.2541,1.3863,-0.42833,0.62149,1.3667
7.1319,1.3863,-0.42833,0.62149,1.3821
8.0097,1.3863,-0.42833,0.62149,1.392
8.8875,1.3863,-0.42833,0.62149,1.3984
9.7652,1.3863,-0.42833,0.62149,1.4025
10,1.3863,-0.42833,0.62149,1.4033


==> ber_intervention_data_S3.dat <==
0,1.3863,0.31766,0.67804,-0.36364
0.010907,1.3863,0.29674,0.69238,-0.33522
0.021814,1.3863,0.27655,0.70574,-0.3073
0.032721,1.3863,0.25711,0.7182,-0.27987
0.074202,1.3863,0.18875,0.75902,-0.18039
0.11568,1.3863,0.13008,0.79073,-0.087988
0.15716,1.3863,0.080562,0.81538,-0.0022641
0.19864,1.3863,0.039227,0.83461,0.077212
0.28302,1.3863,-0.023314,0.86161,0.22172
0.3674,1.3863,-0.064745,0.87822,0.34635
0.45178,1.3863,-0.092208,0.88872,0.45461
0.53615,1.3863,-0.11033,0.89543,0.54946
0.62053,1.3863,-0.1221,0.8997,0.63328
0.7215,1.3863,-0.13067,0.90277,0.72165
0.82247,1.3863,-0.13566,0.90454,0.79928
0.92344,1.3863,-0.13861,0.90558,0.86803
1.0244,1.3863,-0.14036,0.90619,0.92937
1.1254,1.3863,-0.14138,0.90655,0.98445
1.3164,1.3863,-0.14219,0.90683,1.0746
1.5074,1.3863,-0.1425,0.90694,1.15
1.6985,1.3863,-0.14268,0.907,1.214
1.8895,1.3863,-0.14277,0.90704,1.2688
2.0805,1.3863,-0.14279,0.90704,1.3161
2.6924,1.3863,-0.14276,0.90703,1.4307
3.3043,1.3863,-0.14276,0.90703,1.5072
3.9163,1.3863,-0.14279,0.90704,1.5602
4.5282,1.3863,-0.14279,0.90704,1.5976
5.1401,1.3863,-0.14278,0.90704,1.6243
5.9973,1.3863,-0.14278,0.90704,1.6495
6.8546,1.3863,-0.14278,0.90704,1.6656
7.7119,1.3863,-0.14278,0.90704,1.6761
8.5692,1.3863,-0.14278,0.90704,1.6829
9.4265,1.3863,-0.14278,0.90704,1.6873
10,1.3863,-0.14278,0.90704,1.6893


==> ber_intervention_data_S4.dat <==
0,1.3863,0.38904,0.64588,-0.78214
0.010404,1.3863,0.36705,0.66257,-0.74003
0.020807,1.3863,0.34575,0.67813,-0.69913
0.031211,1.3863,0.32517,0.69264,-0.6594
0.071682,1.3863,0.25061,0.74119,-0.5156
0.11215,1.3863,0.1859,0.77884,-0.38658
0.15262,1.3863,0.13065,0.80811,-0.27029
0.1931,1.3863,0.084027,0.83099,-0.16505
0.27569,1.3863,0.012146,0.86332,0.021352
0.35828,1.3863,-0.036351,0.88333,0.17711
0.44087,1.3863,-0.068976,0.89604,0.30921
0.52346,1.3863,-0.090775,0.90422,0.42283
0.60605,1.3863,-0.10511,0.90947,0.52175
0.70196,1.3863,-0.11547,0.9132,0.62187
0.79787,1.3863,-0.12167,0.91541,0.70915
0.89378,1.3863,-0.12543,0.91674,0.786
0.9897,1.3863,-0.1277,0.91754,0.85425
1.0856,1.3863,-0.12907,0.91802,0.91529
1.2621,1.3863,-0.13021,0.91842,1.0124
1.4386,1.3863,-0.13067,0.91858,1.0937
1.6152,1.3863,-0.13092,0.91867,1.1628
1.7917,1.3863,-0.13105,0.91872,1.2221
1.9682,1.3863,-0.13109,0.91873,1.2735
2.525,1.3863,-0.13106,0.91872,1.3972
3.0818,1.3863,-0.13106,0.91872,1.4816
3.6385,1.3863,-0.1311,0.91873,1.5411
4.1953,1.3863,-0.13111,0.91873,1.584
4.7521,1.3863,-0.1311,0.91873,1.6153
5.5658,1.3863,-0.13109,0.91873,1.6468
6.3794,1.3863,-0.13109,0.91873,1.6672
7.1931,1.3863,-0.13109,0.91873,1.6806
8.0067,1.3863,-0.13109,0.91873,1.6896
8.8204,1.3863,-0.13109,0.91873,1.6955
9.8204,1.3863,-0.13109,0.91873,1.7001
10,1.3863,-0.13109,0.91873,1.7007


==> ber_intervention_data_S5.dat <==
0,1.3863,0.24617,0.69009,-0.9434
0.01142,1.3863,0.22624,0.70267,-0.88605
0.022839,1.3863,0.20709,0.71438,-0.83143
0.034259,1.3863,0.18871,0.72529,-0.77931
0.076777,1.3863,0.12583,0.7603,-0.60445
0.1193,1.3863,0.072441,0.7875,-0.45385
0.16181,1.3863,0.027861,0.8086,-0.32218
0.20433,1.3863,-0.0089628,0.82502,-0.20575
0.29047,1.3863,-0.063656,0.84788,-0.0059438
0.3766,1.3863,-0.099288,0.86185,0.15741
0.46273,1.3863,-0.12259,0.87062,0.29403
0.54886,1.3863,-0.1378,0.87619,0.41041
0.635,1.3863,-0.14756,0.87971,0.51105
0.74103,1.3863,-0.15472,0.88226,0.61797
0.84707,1.3863,-0.15876,0.88369,0.71005
0.9531,1.3863,-0.1611,0.88451,0.79031
1.0591,1.3863,-0.16246,0.88499,0.86097
1.1652,1.3863,-0.16323,0.88526,0.9237
1.3713,1.3863,-0.1638,0.88546,1.0276
1.5775,1.3863,-0.16401,0.88554,1.1128
1.7836,1.3863,-0.16415,0.88558,1.1839
1.9898,1.3863,-0.16422,0.88561,1.244
2.196,1.3863,-0.16423,0.88561,1.2953
2.802,1.3863,-0.16421,0.8856,1.4087
3.4081,1.3863,-0.1642,0.8856,1.4849
4.0142,1.3863,-0.16422,0.88561,1.5377
4.6202,1.3863,-0.16422,0.88561,1.5751
5.2263,1.3863,-0.16422,0.88561,1.6019
6.0828,1.3863,-0.16421,0.88561,1.6274
6.9393,1.3863,-0.16421,0.88561,1.6438
7.7958,1.3863,-0.16422,0.88561,1.6543
8.6523,1.3863,-0.16422,0.88561,1.6612
9.5088,1.3863,-0.16422,0.88561,1.6657
10,1.3863,-0.16422,0.88561,1.6676


==> ber_intervention_data_S6.dat <==
0,1.3863,0.36924,0.32642,-0.31807
0.0092422,1.3863,0.34538,0.35073,-0.30309
0.018484,1.3863,0.32209,0.37337,-0.28797
0.027727,1.3863,0.2994,0.39447,-0.27273
0.0665,1.3863,0.20946,0.46977,-0.20841
0.10527,1.3863,0.12953,0.5273,-0.14411
0.14405,1.3863,0.059629,0.57165,-0.080893
0.18282,1.3863,-0.00077821,0.60618,-0.019529
0.26048,1.3863,-0.095648,0.65433,0.096302
0.33814,1.3863,-0.16283,0.68456,0.20147
0.4158,1.3863,-0.20991,0.70408,0.29612
0.49346,1.3863,-0.24252,0.71686,0.3812
0.57112,1.3863,-0.2647,0.72523,0.45784
0.65658,1.3863,-0.28069,0.7311,0.53369
0.74204,1.3863,-0.29088,0.73478,0.60183
0.82751,1.3863,-0.29738,0.7371,0.66332
0.91297,1.3863,-0.30154,0.73858,0.71906
0.99843,1.3863,-0.30418,0.73951,0.76981
1.1465,1.3863,-0.30655,0.74034,0.84774
1.2946,1.3863,-0.30764,0.74072,0.91511
1.4427,1.3863,-0.30822,0.74093,0.97388
1.5908,1.3863,-0.30852,0.74103,1.0255
1.7389,1.3863,-0.30865,0.74108,1.0712
2.1043,1.3863,-0.30866,0.74108,1.1638
2.4697,1.3863,-0.30867,0.74108,1.2349
2.835,1.3863,-0.30872,0.7411,1.2905
3.2004,1.3863,-0.30874,0.74111,1.3346
3.5658,1.3863,-0.30873,0.74111,1.3699
4.3047,1.3863,-0.30871,0.7411,1.4217
5.0435,1.3863,-0.30872,0.7411,1.456
5.7824,1.3863,-0.30872,0.7411,1.4792
6.5213,1.3863,-0.30872,0.7411,1.495
7.2602,1.3863,-0.30872,0.7411,1.5058
8.2602,1.3863,-0.30872,0.7411,1.5151
9.2602,1.3863,-0.30872,0.7411,1.5207
10,1.3863,-0.30872,0.7411,1.5235


==> ber_intervention_data_S7.dat <==
0,1.3863,0.37299,0.078305,-3.401
0.0032118,1.3863,0.36358,0.090796,-3.2929
0.0064236,1.3863,0.35424,0.10293,-3.1945
0.0096353,1.3863,0.34498,0.11471,-3.104
0.041753,1.3863,0.25584,0.2167,-2.4583
0.073871,1.3863,0.17396,0.29528,-2.0443
0.10599,1.3863,0.099557,0.35686,-1.7377
0.13811,1.3863,0.032491,0.40579,-1.4942
0.20108,1.3863,-0.078266,0.47549,-1.1278
0.26404,1.3863,-0.16494,0.5221,-0.85262
0.32701,1.3863,-0.23171,0.55408,-0.63472
0.38998,1.3863,-0.28236,0.57634,-0.45607
0.45295,1.3863,-0.32017,0.59194,-0.30586
0.52614,1.3863,-0.35163,0.6043,-0.15795
0.59933,1.3863,-0.37341,0.61255,-0.031967
0.67252,1.3863,-0.3884,0.61809,0.077004
0.74571,1.3863,-0.39868,0.62182,0.17245
0.8189,1.3863,-0.40567,0.62433,0.25691
0.93421,1.3863,-0.41227,0.62667,0.37221
1.0495,1.3863,-0.41585,0.62794,0.47031
1.1648,1.3863,-0.41788,0.62865,0.55496
1.2801,1.3863,-0.41902,0.62905,0.62885
1.3955,1.3863,-0.41964,0.62927,0.69395
1.6229,1.3863,-0.42004,0.62941,0.80208
1.8503,1.3863,-0.42017,0.62945,0.88962
2.0778,1.3863,-0.42027,0.62949,0.96176
2.3052,1.3863,-0.42033,0.62951,1.022
2.5327,1.3863,-0.42034,0.62951,1.0729
3.1504,1.3863,-0.42032,0.6295,1.1766
3.7681,1.3863,-0.42031,0.6295,1.2463
4.3858,1.3863,-0.42032,0.6295,1.2947
5.0035,1.3863,-0.42032,0.6295,1.3289
5.6212,1.3863,-0.42032,0.6295,1.3533
6.5007,1.3863,-0.42032,0.6295,1.3766
7.3802,1.3863,-0.42032,0.6295,1.3913
8.2597,1.3863,-0.42032,0.6295,1.4008
9.1391,1.3863,-0.42032,0.6295,1.4069
10,1.3863,-0.42032,0.6295,1.4108


==> ber_intervention_data_S8.dat <==
0,1.3863,0.0046344,0.18093,-3.8786
0.003712,1.3863,-0.0039074,0.18803,-3.6669
0.007424,1.3863,-0.012356,0.19495,-3.4914
0.011136,1.3863,-0.020709,0.20169,-3.3415
0.039767,1.3863,-0.08232,0.24842,-2.6029
0.068398,1.3863,-0.13847,0.28689,-2.1728
0.097029,1.3863,-0.18922,0.31872,-1.8672
0.12566,1.3863,-0.2348,0.34518,-1.63
0.20036,1.3863,-0.33117,0.39534,-1.1846
0.27506,1.3863,-0.40077,0.42734,-0.87556
0.34975,1.3863,-0.45041,0.44827,-0.64151
0.42445,1.3863,-0.48534,0.46215,-0.45502
0.49915,1.3863,-0.50952,0.47137,-0.3013
0.5826,1.3863,-0.5275,0.47803,-0.15759
0.66605,1.3863,-0.53912,0.48225,-0.035993
0.7495,1.3863,-0.54663,0.48494,0.068657
0.83295,1.3863,-0.55148,0.48666,0.15995
0.91641,1.3863,-0.5546,0.48776,0.24047
1.0587,1.3863,-0.55742,0.48876,0.35819
1.201,1.3863,-0.55876,0.48923,0.45671
1.3433,1.3863,-0.55947,0.48948,0.54052
1.4856,1.3863,-0.55984,0.48961,0.61274
1.6279,1.3863,-0.56001,0.48966,0.67563
1.9637,1.3863,-0.56005,0.48968,0.79583
2.2994,1.3863,-0.56006,0.48968,0.88726
2.6352,1.3863,-0.56011,0.4897,0.95853
2.971,1.3863,-0.56014,0.48971,1.0151
3.3068,1.3863,-0.56013,0.48971,1.0605
3.991,1.3863,-0.56011,0.4897,1.1283
4.6753,1.3863,-0.56011,0.4897,1.1738
5.3595,1.3863,-0.56012,0.4897,1.2051
6.0437,1.3863,-0.56012,0.4897,1.2267
6.728,1.3863,-0.56012,0.4897,1.2419
7.728,1.3863,-0.56012,0.4897,1.2561
8.728,1.3863,-0.56012,0.4897,1.2647
9.728,1.3863,-0.56012,0.4897,1.27
10,1.3863,-0.56012,0.4897,1.271


==> ber_intervention_data_S9.dat <==
0,1.3863,0.091133,0.6689,-0.26107
0.012549,1.3863,0.073105,0.67887,-0.23262
0.025099,1.3863,0.055904,0.68814,-0.20483
0.037648,1.3863,0.03953,0.69673,-0.17766
0.082472,1.3863,-0.013503,0.72315,-0.08572
0.1273,1.3863,-0.05759,0.74358,-0.0010087
0.17212,1.3863,-0.09362,0.75934,0.077138
0.21695,1.3863,-0.12276,0.77151,0.14933
0.30681,1.3863,-0.16441,0.78805,0.27845
0.39667,1.3863,-0.19067,0.798,0.38993
0.48653,1.3863,-0.20742,0.80416,0.48702
0.57639,1.3863,-0.21811,0.80802,0.57236
0.66625,1.3863,-0.22483,0.81042,0.64799
0.78326,1.3863,-0.22979,0.81217,0.73452
0.90027,1.3863,-0.23243,0.8131,0.80997
1.0173,1.3863,-0.23388,0.81361,0.87634
1.1343,1.3863,-0.23469,0.8139,0.93518
1.2513,1.3863,-0.23513,0.81405,0.9877
1.5035,1.3863,-0.23556,0.8142,1.0838
1.7556,1.3863,-0.23562,0.81422,1.1615
2.0078,1.3863,-0.23561,0.81422,1.2253
2.26,1.3863,-0.2356,0.81421,1.2783
2.733,1.3863,-0.23559,0.81421,1.3559
3.2061,1.3863,-0.23561,0.81422,1.4131
3.6792,1.3863,-0.23561,0.81422,1.456
4.1522,1.3863,-0.23561,0.81422,1.4887
4.6253,1.3863,-0.2356,0.81422,1.5138
5.4556,1.3863,-0.2356,0.81422,1.5447
6.2859,1.3863,-0.23561,0.81422,1.5646
7.1163,1.3863,-0.23561,0.81422,1.5776
7.9466,1.3863,-0.23561,0.81422,1.5861
8.7769,1.3863,-0.23561,0.81422,1.5918
9.7769,1.3863,-0.23561,0.81422,1.596
10,1.3863,-0.23561,0.81422,1.5968


==> ber_observation_data1.dat <==
0,3.0159,0.26145,0.35467,0.11497
0.001711,3.0138,0.2297,0.38274,0.11656
0.003422,3.0118,0.19816,0.40903,0.11821
0.005133,3.0099,0.16684,0.4337,0.11993
0.012865,3.0017,0.026726,0.52912,0.12825
0.020598,2.9946,-0.10895,0.60308,0.1375
0.02833,2.9884,-0.23932,0.66132,0.14751
0.036063,2.9831,-0.36396,0.70784,0.15811
0.050808,2.9747,-0.58351,0.77315,0.17954
0.065554,2.9681,-0.77907,0.81788,0.20193
0.077704,2.9636,-0.92278,0.84462,0.22072
0.089854,2.9597,-1.0502,0.86484,0.23962
0.102,2.9564,-1.161,0.88018,0.25848
0.11415,2.9535,-1.2558,0.89187,0.27721
0.1263,2.9509,-1.3358,0.9008,0.29574
0.14252,2.9478,-1.4221,0.90959,0.32006
0.15875,2.945,-1.4882,0.91579,0.34384
0.17497,2.9424,-1.5377,0.92014,0.36705
0.19119,2.94,-1.5741,0.9232,0.38966
0.20741,2.9376,-1.6004,0.92533,0.41168
0.22363,2.9354,-1.6193,0.92682,0.43309
0.24956,2.9319,-1.6385,0.92832,0.46613
0.27549,2.9285,-1.6489,0.92911,0.49775
0.30142,2.9251,-1.6536,0.92947,0.52804
0.32735,2.9218,-1.655,0.92957,0.55707
0.35328,2.9185,-1.6545,0.92954,0.58493
0.37922,2.9151,-1.6531,0.92943,0.61168
0.43016,2.9086,-1.6489,0.92911,0.66129
0.4811,2.902,-1.6435,0.9287,0.70737
0.53205,2.8954,-1.6374,0.92823,0.75031
0.58299,2.8887,-1.631,0.92774,0.79043
0.63394,2.882,-1.6249,0.92726,0.82803
0.68488,2.8752,-1.6188,0.92679,0.86333
0.76914,2.864,-1.6086,0.92599,0.91726
0.85339,2.8526,-1.5981,0.92515,0.9663
0.93764,2.8412,-1.5876,0.9243,1.0111
1.0219,2.8296,-1.577,0.92343,1.0522
1.1061,2.8178,-1.5664,0.92256,1.0899
1.383,2.7784,-1.5306,0.91953,1.1954
1.6599,2.7376,-1.4936,0.91628,1.2784
1.9368,2.6953,-1.4555,0.91277,1.3448
2.2137,2.6513,-1.416,0.909,1.3985
2.815,2.5496,-1.3256,0.8997,1.4835
3.4162,2.4382,-1.2279,0.88856,1.5388
4.0175,2.3153,-1.1221,0.87502,1.5744
4.6187,2.1786,-1.0068,0.8583,1.5959
5.22,2.0254,-0.88098,0.83731,1.6065
6.0502,1.78,-0.68658,0.79806,1.6061
6.8804,1.4841,-0.46783,0.74106,1.5898
7.7107,1.123,-0.22589,0.65581,1.5559
8.5409,0.68488,0.031356,0.5263,1.4996
9.1835,0.29529,0.22717,0.38491,1.4359
9.681,-0.023252,0.36702,0.24771,1.372
10.086,-0.28017,0.46825,0.11984,1.3096
10.492,-0.52314,0.5552,-0.017929,1.2383
10.897,-0.74183,0.62716,-0.1599,1.1586
11.302,-0.92847,0.68491,-0.29985,1.0719
11.708,-1.0797,0.73003,-0.43174,0.97991
12.139,-1.2032,0.76641,-0.55775,0.87821
12.57,-1.2952,0.79302,-0.66466,0.77492
13.001,-1.3632,0.81215,-0.75125,0.67236
13.433,-1.4128,0.8258,-0.81916,0.57262
13.864,-1.4484,0.83555,-0.87123,0.47739
14.31,-1.4743,0.84268,-0.91145,0.38507
14.756,-1.4925,0.84766,-0.94074,0.30005
15.202,-1.5051,0.85113,-0.96175,0.22301
15.648,-1.514,0.85354,-0.97667,0.15423
16.094,-1.5202,0.85522,-0.9872,0.093695
16.798,-1.5262,0.85686,-0.99762,0.0141
17.503,-1.5296,0.85779,-1.0036,-0.047855
18.208,-1.5316,0.85833,-1.007,-0.095049
18.913,-1.5327,0.85864,-1.0091,-0.13038
19.618,-1.5334,0.85882,-1.0102,-0.15645
20.584,-1.5338,0.85893,-1.0109,-0.18088
21.55,-1.534,0.85898,-1.0113,-0.19649
22.516,-1.5341,0.85901,-1.0114,-0.20644
23.481,-1.5341,0.85903,-1.0115,-0.21274
24.447,-1.5342,0.85903,-1.0116,-0.21669
25.95,-1.5342,0.85903,-1.0116,-0.21996
27.453,-1.5341,0.85904,-1.0116,-0.22153
28.956,-1.5341,0.85904,-1.0116,-0.22237
30.458,-1.5341,0.85903,-1.0116,-0.2228
31.961,-1.5342,0.85903,-1.0116,-0.22299
35,-1.5342,0.85903,-1.0116,-0.22314


==> ber_observation_data10.dat <==
0,3.0432,0.22001,0.26315,0.46819
0.0016648,3.0412,0.18807,0.29282,0.46888
0.0033297,3.0393,0.15631,0.32058,0.46962
0.0049945,3.0375,0.12477,0.34658,0.4704
0.012564,3.0298,-0.01735,0.44745,0.47436
0.020134,3.0232,-0.15522,0.52525,0.47899
0.027704,3.0174,-0.28796,0.5863,0.48416
0.035274,3.0124,-0.41512,0.63491,0.4898
0.049687,3.0046,-0.63945,0.70287,0.50149
0.0641,2.9985,-0.84013,0.74927,0.51406
0.075896,2.9944,-0.98725,0.77681,0.52473
0.087692,2.9909,-1.1182,0.79762,0.53562
0.099488,2.9879,-1.2327,0.81342,0.54663
0.11128,2.9853,-1.3311,0.82546,0.55769
0.12308,2.983,-1.4145,0.83468,0.56874
0.13891,2.9802,-1.5052,0.84378,0.58348
0.15473,2.9777,-1.5751,0.8502,0.59806
0.17056,2.9754,-1.6276,0.85472,0.61244
0.18639,2.9732,-1.6663,0.85788,0.62659
0.20221,2.9712,-1.6944,0.8601,0.64049
0.21804,2.9692,-1.7146,0.86166,0.65413
0.24299,2.9662,-1.7352,0.86321,0.6751
0.26793,2.9632,-1.7466,0.86405,0.69543
0.29288,2.9603,-1.7522,0.86446,0.71512
0.31783,2.9574,-1.7543,0.86461,0.73421
0.34278,2.9546,-1.7544,0.86462,0.75271
0.36773,2.9517,-1.7535,0.86455,0.77066
0.41563,2.9462,-1.7503,0.86432,0.80363
0.46354,2.9406,-1.7459,0.864,0.83479
0.51145,2.9351,-1.7408,0.86362,0.86429
0.55936,2.9295,-1.7354,0.86322,0.89225
0.60727,2.9239,-1.7302,0.86284,0.9188
0.65518,2.9182,-1.7252,0.86246,0.94404
0.73872,2.9083,-1.7164,0.86179,0.98519
0.82226,2.8983,-1.707,0.86108,1.0231
0.9058,2.8882,-1.6975,0.86034,1.0581
0.98934,2.878,-1.6882,0.85962,1.0905
1.0729,2.8678,-1.6789,0.85889,1.1205
1.1564,2.8574,-1.6694,0.85813,1.1485
1.24,2.8469,-1.6597,0.85735,1.1745
1.41,2.8253,-1.6396,0.85571,1.2223
1.5801,2.8032,-1.6196,0.85405,1.2641
1.7502,2.7807,-1.5998,0.85236,1.3008
1.9202,2.7578,-1.579,0.85055,1.3332
2.0903,2.7343,-1.557,0.84859,1.3618
2.2604,2.7104,-1.5352,0.8466,1.3872
2.4304,2.686,-1.5141,0.84463,1.4098
2.7048,2.6454,-1.4782,0.84116,1.4411
2.9792,2.6034,-1.44,0.83733,1.467
3.2535,2.5598,-1.4007,0.83321,1.4885
3.5279,2.5144,-1.361,0.82886,1.5063
3.8022,2.4673,-1.3199,0.82415,1.5209
4.2006,2.3953,-1.2573,0.81655,1.5374
4.5989,2.3188,-1.1913,0.80794,1.5492
4.9972,2.2372,-1.1217,0.79813,1.5571
5.3955,2.1498,-1.0484,0.78692,1.5615
6.2653,1.9355,-0.87341,0.75593,1.5607
7.1351,1.6811,-0.67629,0.71227,1.5471
8.0049,1.3744,-0.45557,0.64868,1.52
8.8747,1.002,-0.21363,0.55358,1.4759
9.7445,0.55666,0.037871,0.41113,1.4084
10.416,0.17121,0.22373,0.25957,1.3354
10.909,-0.11834,0.34655,0.1248,1.2681
11.401,-0.39696,0.45252,-0.025472,1.1887
11.893,-0.64809,0.53941,-0.18377,1.098
12.386,-0.85936,0.60737,-0.34035,0.99774
12.878,-1.0266,0.65836,-0.48533,0.89059
13.371,-1.1529,0.6954,-0.61139,0.77971
13.765,-1.2296,0.7172,-0.69629,0.6905
14.159,-1.2874,0.73374,-0.76734,0.60249
14.554,-1.3303,0.74618,-0.82511,0.517
14.948,-1.3625,0.75537,-0.87058,0.43517
15.342,-1.3868,0.76212,-0.90558,0.35799
15.814,-1.4083,0.76785,-0.93651,0.27272
16.287,-1.4233,0.77184,-0.95874,0.19596
16.759,-1.4336,0.77464,-0.97472,0.12798
17.231,-1.4405,0.7766,-0.98606,0.06864
17.703,-1.4453,0.77795,-0.99396,0.017547
18.512,-1.4502,0.77932,-1.0021,-0.052455
19.322,-1.4529,0.78004,-1.0064,-0.10376
20.132,-1.4544,0.78045,-1.0088,-0.14056
20.941,-1.4552,0.78067,-1.0101,-0.16654
21.751,-1.4556,0.78079,-1.0109,-0.18463
22.81,-1.4559,0.78086,-1.0113,-0.1999
23.87,-1.456,0.78089,-1.0114,-0.20916
24.93,-1.456,0.78091,-1.0115,-0.21478
25.989,-1.456,0.78091,-1.0116,-0.21818
27.049,-1.456,0.78092,-1.0116,-0.22022
28.837,-1.456,0.78092,-1.0116,-0.22183
30.626,-1.456,0.78092,-1.0116,-0.22252
32.414,-1.456,0.78092,-1.0116,-0.22288
34.203,-1.456,0.78092,-1.0116,-0.22306
35,-1.456,0.78092,-1.0116,-0.2231


==> ber_observation_data2.dat <==
0,3.0131,0.24167,0.11965,0.078346
0.0016031,3.0111,0.21151,0.15266,0.079433
0.0032063,3.0093,0.18151,0.18353,0.080576
0.0048094,3.0075,0.15169,0.21242,0.081774
0.012726,2.9992,0.0057341,0.33269,0.088361
0.020643,2.9921,-0.13591,0.42367,0.095994
0.028559,2.9859,-0.27236,0.49402,0.10449
0.036476,2.9806,-0.40315,0.54943,0.11368
0.050454,2.9729,-0.61824,0.62143,0.13119
0.064432,2.9668,-0.81277,0.67133,0.14976
0.078411,2.9619,-0.98652,0.70685,0.16893
0.092389,2.9578,-1.139,0.73253,0.18838
0.10637,2.9544,-1.2701,0.75126,0.20789
0.12035,2.9514,-1.3802,0.76498,0.22731
0.13482,2.9487,-1.4738,0.77538,0.24721
0.1493,2.9463,-1.5489,0.78298,0.26683
0.16378,2.9442,-1.6082,0.78856,0.2861
0.17826,2.9421,-1.6543,0.79265,0.30499
0.19274,2.9402,-1.6896,0.79565,0.32349
0.21206,2.9378,-1.7233,0.79841,0.34755
0.23137,2.9355,-1.7461,0.80022,0.37089
0.25069,2.9333,-1.7613,0.80139,0.39352
0.27001,2.9311,-1.7711,0.80215,0.41548
0.28933,2.9289,-1.7772,0.80261,0.43678
0.31873,2.9256,-1.7815,0.80294,0.46799
0.34814,2.9224,-1.7826,0.80302,0.49784
0.37754,2.9191,-1.782,0.80297,0.5264
0.40695,2.9159,-1.7804,0.80285,0.55376
0.43635,2.9126,-1.7781,0.80268,0.58001
0.49527,2.9061,-1.7728,0.80228,0.62951
0.55419,2.8995,-1.7668,0.80182,0.67532
0.61311,2.8929,-1.7607,0.80135,0.71784
0.67202,2.8862,-1.7546,0.80088,0.75743
0.83518,2.8675,-1.7375,0.79954,0.85424
0.99834,2.8486,-1.7202,0.79815,0.93565
1.1615,2.8293,-1.7025,0.79672,1.005
1.3247,2.8096,-1.6846,0.79523,1.0648
1.7551,2.7561,-1.6359,0.79104,1.1878
2.1855,2.7,-1.5852,0.78644,1.2759
2.6159,2.6409,-1.5322,0.78134,1.3405
3.0463,2.5786,-1.4766,0.77567,1.3884
3.4767,2.5128,-1.4182,0.76934,1.4242
4.2019,2.3929,-1.3133,0.75685,1.4644
4.9272,2.2597,-1.1992,0.74148,1.4869
5.6524,2.1103,-1.0743,0.72219,1.497
6.3777,1.9414,-0.93636,0.69735,1.4972
7.1029,1.7484,-0.785,0.66493,1.4888
8.1389,1.4201,-0.54313,0.59859,1.4612
9.1749,1.0135,-0.27512,0.4953,1.4119
10.211,0.51772,0.0041147,0.33386,1.3327
10.927,0.13431,0.18726,0.17775,1.2546
11.439,-0.14346,0.3044,0.043687,1.1846
11.952,-0.40748,0.40464,-0.10347,1.1028
12.465,-0.64288,0.48631,-0.25597,1.0101
12.978,-0.83924,0.54992,-0.40442,0.9088
13.491,-0.99372,0.59752,-0.53981,0.80157
14.003,-1.1099,0.63206,-0.65586,0.69173
14.516,-1.1944,0.65658,-0.75018,0.58257
15.029,-1.2543,0.67377,-0.8236,0.47703
15.542,-1.2961,0.6857,-0.87874,0.37753
16.055,-1.3249,0.69391,-0.91894,0.28586
16.594,-1.3454,0.69976,-0.94879,0.19917
17.133,-1.3592,0.70366,-0.96932,0.12313
17.673,-1.3684,0.70626,-0.98328,0.057767
18.212,-1.3745,0.70799,-0.99271,0.0025947
18.752,-1.3785,0.70914,-0.99903,-0.04324
19.611,-1.3823,0.71019,-1.0049,-0.099391
20.47,-1.3842,0.71075,-1.008,-0.13905
21.329,-1.3853,0.71106,-1.0097,-0.16658
22.189,-1.3859,0.71122,-1.0106,-0.18542
23.048,-1.3862,0.71131,-1.0111,-0.19815
24.207,-1.3864,0.71136,-1.0114,-0.20876
25.365,-1.3865,0.71138,-1.0115,-0.21486
26.524,-1.3865,0.71139,-1.0116,-0.21842
27.683,-1.3865,0.7114,-1.0116,-0.22048
28.842,-1.3865,0.7114,-1.0116,-0.22166
30.914,-1.3865,0.7114,-1.0116,-0.22252
32.987,-1.3865,0.7114,-1.0116,-0.22284
35,-1.3865,0.7114,-1.0116,-0.22303


==> ber_observation_data3.dat <==
0,3.0101,0.29148,0.37641,0.40494
0.0017187,3.0079,0.25978,0.40467,0.40596
0.0034374,3.0058,0.22827,0.43115,0.40703
0.0051561,3.0038,0.197,0.45597,0.40815
0.012906,2.9954,0.057401,0.5518,0.41366
0.020656,2.988,-0.07774,0.62607,0.41991
0.028407,2.9817,-0.20758,0.68456,0.42678
0.036157,2.9761,-0.3317,0.73128,0.43415
0.050936,2.9674,-0.55032,0.79691,0.44926
0.065715,2.9605,-0.74509,0.84189,0.46527
0.077921,2.9558,-0.88858,0.86887,0.47889
0.090127,2.9519,-1.0158,0.88926,0.49269
0.10233,2.9484,-1.1265,0.90474,0.50657
0.11454,2.9454,-1.2213,0.91653,0.52045
0.12675,2.9427,-1.3012,0.92555,0.53425
0.143,2.9394,-1.3873,0.93441,0.55245
0.15925,2.9365,-1.4534,0.94066,0.57037
0.17551,2.9338,-1.5029,0.94506,0.58797
0.19176,2.9313,-1.5394,0.94815,0.60522
0.20802,2.9288,-1.5658,0.95032,0.6221
0.22427,2.9265,-1.5847,0.95183,0.63861
0.25033,2.9229,-1.6041,0.95335,0.66432
0.27638,2.9193,-1.6145,0.95415,0.6891
0.30244,2.9158,-1.6193,0.95451,0.71299
0.32849,2.9123,-1.6206,0.95461,0.73604
0.35455,2.9088,-1.6201,0.95457,0.75827
0.38061,2.9054,-1.6185,0.95445,0.77975
0.43183,2.8985,-1.6141,0.95412,0.81988
0.48304,2.8916,-1.6085,0.95368,0.85748
0.53426,2.8847,-1.6021,0.95319,0.89279
0.58548,2.8777,-1.5954,0.95267,0.92602
0.6367,2.8707,-1.589,0.95217,0.95736
0.68792,2.8636,-1.5827,0.95167,0.98696
0.77237,2.8519,-1.5721,0.95082,1.0323
0.85682,2.84,-1.5611,0.94994,1.0739
0.94127,2.828,-1.5501,0.94904,1.1121
1.0257,2.8159,-1.5391,0.94813,1.1474
1.1102,2.8037,-1.528,0.9472,1.18
1.3871,2.7625,-1.4907,0.944,1.2717
1.6641,2.7198,-1.4521,0.94055,1.3445
1.941,2.6755,-1.4122,0.93682,1.4033
2.218,2.6293,-1.371,0.93279,1.451
2.8345,2.5195,-1.2737,0.92253,1.5283
3.4511,2.3983,-1.1681,0.91006,1.578
4.0676,2.2634,-1.0529,0.89467,1.609
4.6842,2.1121,-0.9268,0.87532,1.6264
5.3007,1.9407,-0.78789,0.85043,1.633
6.0595,1.6951,-0.59782,0.8089,1.6281
6.8182,1.401,-0.38539,0.74918,1.6093
7.577,1.0461,-0.15347,0.66151,1.5742
8.3357,0.62183,0.088657,0.53224,1.5186
8.944,0.23654,0.27743,0.38914,1.4549
9.4045,-0.067676,0.40868,0.25512,1.3933
9.783,-0.3139,0.50417,0.13088,1.3333
10.161,-0.54691,0.58627,-0.0018192,1.2652
10.54,-0.75668,0.65489,-0.13866,1.1897
10.918,-0.9364,0.71061,-0.27414,1.1077
11.297,-1.084,0.75461,-0.40248,1.0207
11.734,-1.2171,0.79313,-0.53588,0.91592
12.087,-1.3,0.81631,-0.62865,0.8299
12.44,-1.3643,0.83408,-0.70776,0.74391
12.793,-1.4135,0.84763,-0.77363,0.65913
13.146,-1.4508,0.85789,-0.82722,0.57659
13.499,-1.479,0.86562,-0.86996,0.49721
13.99,-1.5072,0.87329,-0.91462,0.39336
14.482,-1.5262,0.87844,-0.94594,0.29859
14.973,-1.5388,0.88188,-0.96754,0.21372
15.464,-1.5472,0.88416,-0.98216,0.13906
15.956,-1.5527,0.88566,-0.99195,0.074512
16.447,-1.5565,0.88666,-0.99848,0.019557
17.275,-1.5603,0.88767,-1.0052,-0.053663
18.104,-1.5621,0.88819,-1.0086,-0.10666
18.932,-1.5629,0.88844,-1.0103,-0.14411
19.76,-1.5633,0.88853,-1.0109,-0.17001
20.589,-1.5636,0.88858,-1.0112,-0.18761
21.417,-1.5637,0.88861,-1.0114,-0.19945
22.605,-1.5637,0.88864,-1.0116,-0.21006
23.793,-1.5638,0.88865,-1.0117,-0.21607
24.982,-1.5637,0.88864,-1.0116,-0.21935
26.17,-1.5638,0.88863,-1.0116,-0.22107
27.358,-1.5637,0.88864,-1.0116,-0.22198
28.546,-1.5638,0.88864,-1.0116,-0.2225
30.78,-1.5638,0.88864,-1.0116,-0.22309
33.014,-1.5638,0.88864,-1.0116,-0.22329
35,-1.5638,0.88864,-1.0116,-0.2232


==> ber_observation_data4.dat <==
0,2.9987,0.036142,0.29108,0.28973
0.0017634,2.9969,0.004506,0.31493,0.29083
0.0035267,2.9953,-0.026923,0.33736,0.29197
0.0052901,2.9937,-0.058114,0.35847,0.29315
0.013312,2.987,-0.19846,0.44127,0.29896
0.021335,2.9812,-0.33404,0.50601,0.30542
0.029357,2.9761,-0.46392,0.55725,0.31243
0.037379,2.9718,-0.58761,0.5983,0.31987
0.052738,2.9649,-0.80474,0.65621,0.33505
0.068098,2.9594,-0.99583,0.69577,0.35099
0.080664,2.9558,-1.1336,0.7192,0.36433
0.093231,2.9526,-1.2542,0.73686,0.37781
0.1058,2.9499,-1.3577,0.75021,0.39133
0.11837,2.9475,-1.4451,0.76032,0.40481
0.13093,2.9453,-1.5178,0.76802,0.4182
0.14795,2.9427,-1.596,0.77563,0.43612
0.16498,2.9403,-1.6545,0.78093,0.45375
0.182,2.9381,-1.6974,0.7846,0.47103
0.19902,2.936,-1.7283,0.78713,0.48796
0.21605,2.9339,-1.7501,0.78887,0.50452
0.23307,2.9319,-1.7653,0.79007,0.52071
0.26042,2.9289,-1.7805,0.79124,0.54594
0.28777,2.9258,-1.7882,0.79183,0.57026
0.31512,2.9228,-1.7914,0.79206,0.5937
0.34247,2.9198,-1.7918,0.7921,0.6163
0.36982,2.9168,-1.7909,0.79203,0.6381
0.39717,2.9138,-1.7893,0.7919,0.65915
0.45388,2.9076,-1.7849,0.79158,0.70054
0.51058,2.9014,-1.7797,0.79117,0.73917
0.56729,2.8951,-1.7737,0.79072,0.77532
0.62399,2.8888,-1.7676,0.79025,0.80923
0.6807,2.8824,-1.7618,0.78979,0.84109
0.7374,2.876,-1.7561,0.78935,0.87109
0.82892,2.8657,-1.7466,0.7886,0.91598
0.92044,2.8552,-1.7369,0.78783,0.957
1.012,2.8446,-1.7271,0.78704,0.99461
1.1035,2.8339,-1.7174,0.78625,1.0292
1.195,2.8231,-1.7076,0.78545,1.0611
1.4648,2.7907,-1.6781,0.78296,1.1422
1.7346,2.7573,-1.6477,0.78033,1.2077
2.0045,2.7229,-1.6166,0.77754,1.261
2.2743,2.6875,-1.5846,0.77456,1.3049
2.9018,2.6005,-1.5066,0.76687,1.3799
3.5292,2.5064,-1.4233,0.75788,1.4286
4.1567,2.4042,-1.3338,0.74726,1.4599
4.7842,2.2924,-1.2376,0.73457,1.479
5.4117,2.1694,-1.1336,0.71921,1.4888
6.3121,1.9692,-0.96954,0.69086,1.4902
7.2126,1.734,-0.78411,0.65136,1.4789
8.1131,1.4537,-0.57706,0.59506,1.4548
9.0135,1.1166,-0.35009,0.51286,1.4153
9.914,0.71439,-0.11013,0.39134,1.3554
10.679,0.3247,0.090246,0.24705,1.2833
11.271,0.0077326,0.23271,0.10676,1.2111
11.747,-0.24275,0.33381,-0.02183,1.1416
12.224,-0.4771,0.41971,-0.1588,1.0625
12.7,-0.68514,0.48979,-0.29745,0.97485
13.176,-0.85954,0.54512,-0.43099,0.88042
13.652,-0.99769,0.5876,-0.55335,0.78148
14.16,-1.1076,0.62119,-0.66645,0.6738
14.668,-1.187,0.64509,-0.75818,0.56686
15.176,-1.2441,0.66172,-0.82884,0.46357
15.683,-1.2845,0.67324,-0.88163,0.36633
16.191,-1.3126,0.68123,-0.92037,0.27685
16.731,-1.3329,0.68703,-0.94964,0.19144
17.271,-1.3465,0.69091,-0.96982,0.1166
17.811,-1.3556,0.6935,-0.98357,0.052338
18.35,-1.3617,0.69523,-0.99286,-0.0018666
18.89,-1.3657,0.69638,-0.9991,-0.046861
19.76,-1.3695,0.69744,-1.0049,-0.10247
20.63,-1.3715,0.698,-1.008,-0.14154
21.5,-1.3726,0.69831,-1.0097,-0.16852
22.371,-1.3732,0.69848,-1.0107,-0.1869
23.241,-1.3735,0.69857,-1.0111,-0.19926
24.409,-1.3736,0.69862,-1.0114,-0.20946
25.576,-1.3737,0.69863,-1.0115,-0.2153
26.744,-1.3738,0.69865,-1.0116,-0.21868
27.912,-1.3738,0.69865,-1.0116,-0.22064
29.08,-1.3738,0.69865,-1.0116,-0.22175
31.181,-1.3738,0.69865,-1.0116,-0.22256
33.281,-1.3738,0.69865,-1.0116,-0.22286
35,-1.3738,0.69865,-1.0116,-0.22304


==> ber_observation_data5.dat <==
0,3.0438,0.31906,0.49867,0.63279
0.0016677,3.0416,0.2874,0.52437,0.6336
0.0033354,3.0396,0.25595,0.54851,0.63444
0.0050031,3.0375,0.22474,0.57119,0.63532
0.012518,3.0291,0.085539,0.6591,0.63967
0.020033,3.0218,-0.049138,0.7277,0.64461
0.027548,3.0154,-0.17845,0.78198,0.65006
0.035062,3.0099,-0.30197,0.82549,0.6559
0.049401,3.0012,-0.51941,0.88686,0.66793
0.06374,2.9943,-0.71277,0.92904,0.68073
0.075593,2.9896,-0.85507,0.9544,0.69165
0.087446,2.9856,-0.98099,0.97359,0.70276
0.099298,2.9821,-1.0904,0.98815,0.71396
0.11115,2.979,-1.1838,0.99925,0.72519
0.123,2.9763,-1.2625,1.0077,0.73639
0.13879,2.973,-1.3469,1.0161,0.75121
0.15458,2.97,-1.4116,1.022,0.76585
0.17036,2.9672,-1.46,1.0261,0.78028
0.18615,2.9646,-1.4955,1.029,0.79446
0.20193,2.9622,-1.5212,1.031,0.80839
0.21772,2.9598,-1.5395,1.0324,0.82206
0.24311,2.956,-1.5582,1.0338,0.84349
0.2685,2.9523,-1.5681,1.0346,0.86424
0.29389,2.9487,-1.5725,1.0349,0.88434
0.31928,2.9451,-1.5735,1.035,0.90379
0.34467,2.9415,-1.5728,1.0349,0.92264
0.37006,2.9379,-1.571,1.0348,0.94091
0.42045,2.9307,-1.5663,1.0344,0.97553
0.47084,2.9235,-1.5603,1.034,1.0082
0.52123,2.9163,-1.5536,1.0335,1.039
0.57162,2.909,-1.5467,1.033,1.0681
0.62201,2.9017,-1.5399,1.0325,1.0956
0.6724,2.8943,-1.5333,1.032,1.1218
0.75491,2.8821,-1.5222,1.0311,1.1618
0.83743,2.8697,-1.5108,1.0302,1.1987
0.91994,2.8573,-1.4993,1.0293,1.2328
1.0025,2.8446,-1.4878,1.0284,1.2644
1.085,2.8319,-1.4763,1.0274,1.2937
1.3484,2.7901,-1.4384,1.0243,1.3748
1.6119,2.7468,-1.3991,1.0209,1.4403
1.8753,2.7017,-1.3585,1.0172,1.4938
2.1388,2.6548,-1.3165,1.0132,1.5378
2.7556,2.5368,-1.2119,1.0024,1.613
3.3725,2.4056,-1.0977,0.98907,1.6611
3.9893,2.2583,-0.97225,0.97234,1.6907
4.6062,2.0911,-0.83338,0.9508,1.7067
5.223,1.8993,-0.67954,0.92248,1.7115
6.0148,1.6065,-0.45729,0.87103,1.703
6.8066,1.2456,-0.20741,0.79285,1.6769
7.5984,0.79912,0.063001,0.67158,1.6289
8.226,0.38216,0.27912,0.53086,1.5702
8.7107,0.03443,0.43557,0.38969,1.5094
9.1954,-0.31569,0.57272,0.22257,1.4335
9.6801,-0.64204,0.68548,0.036943,1.3426
10.064,-0.86764,0.75666,-0.11517,1.261
10.448,-1.056,0.81301,-0.2644,1.1724
10.832,-1.2064,0.8564,-0.40392,1.0784
11.216,-1.323,0.88905,-0.52839,0.9809
11.6,-1.4117,0.91325,-0.63497,0.88181
11.983,-1.4777,0.93104,-0.72318,0.7829
12.376,-1.5271,0.94431,-0.79555,0.68356
12.769,-1.5627,0.95388,-0.85188,0.58753
13.162,-1.5883,0.96074,-0.89467,0.49607
13.555,-1.6068,0.96564,-0.92659,0.41015
13.947,-1.62,0.96914,-0.95015,0.33051
14.34,-1.6295,0.97164,-0.96738,0.2576
14.904,-1.6385,0.97405,-0.98427,0.1651
15.468,-1.6441,0.97553,-0.99483,0.08671
16.032,-1.6476,0.97643,-1.0013,0.021563
16.596,-1.6496,0.97698,-1.0053,-0.031618
17.159,-1.6509,0.97731,-1.0077,-0.074351
17.723,-1.6517,0.97752,-1.0092,-0.10825
18.758,-1.6525,0.97774,-1.0108,-0.15269
19.794,-1.6528,0.97783,-1.0115,-0.18064
20.829,-1.6528,0.97785,-1.0116,-0.1978
21.864,-1.6529,0.97784,-1.0115,-0.20806
22.9,-1.6529,0.97784,-1.0115,-0.21413
23.935,-1.653,0.97785,-1.0116,-0.21776
25.456,-1.653,0.97786,-1.0117,-0.22077
26.977,-1.6529,0.97785,-1.0116,-0.22224
28.498,-1.6529,0.97784,-1.0116,-0.2228
30.019,-1.653,0.97784,-1.0116,-0.22295
31.541,-1.653,0.97785,-1.0116,-0.22302
33.062,-1.653,0.97785,-1.0116,-0.2231
35,-1.653,0.97785,-1.0116,-0.22315


==> ber_observation_data6.dat <==
0,3.021,0.17236,0.63327,0.21975
0.001737,3.0191,0.14114,0.65247,0.22181
0.0034741,3.0172,0.11016,0.6706,0.22392
0.0052111,3.0154,0.079445,0.68772,0.22608
0.013022,3.0079,-0.056853,0.75477,0.23623
0.020833,3.0014,-0.18798,0.80792,0.24706
0.028645,2.9957,-0.31306,0.85043,0.25844
0.036456,2.9907,-0.43164,0.88477,0.27023
0.051463,2.9828,-0.63904,0.93376,0.29369
0.06647,2.9765,-0.81977,0.96749,0.31771
0.078905,2.9722,-0.95038,0.98778,0.33771
0.091341,2.9684,-1.0636,1.0031,0.35764
0.10378,2.9651,-1.1598,1.0146,0.37741
0.11621,2.9621,-1.2402,1.0234,0.39693
0.12865,2.9595,-1.3064,1.03,0.41615
0.14535,2.9562,-1.3762,1.0365,0.44143
0.16205,2.9531,-1.4281,1.041,0.46606
0.17876,2.9503,-1.4657,1.0441,0.49002
0.19546,2.9476,-1.4923,1.0463,0.51331
0.21216,2.945,-1.511,1.0477,0.53593
0.22886,2.9424,-1.5238,1.0487,0.55791
0.25644,2.9383,-1.5364,1.0497,0.59284
0.28401,2.9342,-1.542,1.0501,0.62616
0.31158,2.9302,-1.5435,1.0502,0.65798
0.33915,2.9261,-1.5426,1.0501,0.6884
0.36672,2.9221,-1.5404,1.05,0.71753
0.39429,2.918,-1.5377,1.0498,0.74544
0.45596,2.9089,-1.5307,1.0492,0.80387
0.51764,2.8998,-1.5227,1.0486,0.8574
0.57931,2.8906,-1.514,1.048,0.90665
0.64098,2.8812,-1.5051,1.0473,0.95216
0.70265,2.8719,-1.4965,1.0466,0.99433
0.76432,2.8624,-1.488,1.0459,1.0336
0.87332,2.8455,-1.4728,1.0447,1.0966
0.98233,2.8283,-1.4569,1.0434,1.1526
1.0913,2.8108,-1.4409,1.0421,1.2029
1.2003,2.7931,-1.4249,1.0407,1.2481
1.3093,2.775,-1.4087,1.0394,1.289
1.4183,2.7567,-1.3921,1.0379,1.3261
1.9262,2.6673,-1.3117,1.0305,1.4606
2.4341,2.5702,-1.2249,1.0218,1.5514
2.942,2.4644,-1.1321,1.0114,1.614
3.4499,2.3482,-1.0324,0.99906,1.6571
3.9579,2.2197,-0.92373,0.98388,1.6859
4.5876,2.0397,-0.77532,0.95985,1.7064
5.2173,1.8312,-0.61056,0.92775,1.7133
5.8471,1.5867,-0.42735,0.88361,1.7081
6.4768,1.2968,-0.22597,0.82159,1.6904
7.1066,0.9521,-0.0098795,0.73318,1.6584
7.8748,0.45076,0.25938,0.57422,1.5948
8.4033,0.065433,0.43498,0.42326,1.5317
8.78,-0.21399,0.54765,0.29467,1.4754
9.1568,-0.48381,0.64564,0.15242,1.4097
9.5335,-0.73084,0.72761,0.0017281,1.3348
9.9102,-0.94454,0.79384,-0.15083,1.2519
10.287,-1.1204,0.84569,-0.29804,1.1624
10.688,-1.2676,0.88753,-0.44201,1.0617
11.003,-1.3581,0.91236,-0.54186,0.9805
11.317,-1.4296,0.93176,-0.62945,0.89844
11.632,-1.4853,0.94683,-0.70454,0.81645
11.946,-1.5285,0.95846,-0.76746,0.73543
12.26,-1.5619,0.96739,-0.81915,0.65618
12.717,-1.5974,0.97677,-0.87709,0.54574
13.173,-1.6216,0.98315,-0.91878,0.44233
13.63,-1.6378,0.98747,-0.94819,0.34718
14.086,-1.6488,0.99037,-0.96853,0.26108
14.543,-1.6562,0.99231,-0.98241,0.18441
15,-1.6612,0.99361,-0.99183,0.11719
15.74,-1.6662,0.99491,-1.0013,0.027222
16.48,-1.6688,0.9956,-1.0065,-0.041833
17.22,-1.67,0.99595,-1.0091,-0.09355
17.96,-1.6707,0.99611,-1.0102,-0.13144
18.701,-1.671,0.99619,-1.0108,-0.1587
19.441,-1.6712,0.99624,-1.0112,-0.17806
20.519,-1.6714,0.99629,-1.0116,-0.19663
21.598,-1.6714,0.9963,-1.0116,-0.20777
22.676,-1.6714,0.99629,-1.0116,-0.21429
23.754,-1.6714,0.99629,-1.0116,-0.218
24.833,-1.6714,0.99629,-1.0116,-0.22013
25.911,-1.6714,0.99629,-1.0116,-0.22139
27.902,-1.6714,0.9963,-1.0116,-0.22269
29.892,-1.6714,0.9963,-1.0116,-0.22321
31.883,-1.6714,0.99629,-1.0116,-0.22323
33.873,-1.6714,0.99629,-1.0116,-0.22312
35,-1.6714,0.99629,-1.0116,-0.22311


==> ber_observation_data7.dat <==
0,3.0039,0.28465,0.22763,0.14635
0.0016723,3.0018,0.25366,0.25943,0.14756
0.0033446,2.9998,0.22284,0.28916,0.14883
0.0050169,2.9978,0.19223,0.31698,0.15016
0.012875,2.9893,0.049717,0.42784,0.15703
0.020734,2.9819,-0.088457,0.51257,0.16488
0.028592,2.9755,-0.22144,0.57861,0.17354
0.036451,2.9699,-0.34881,0.63095,0.18284
0.05089,2.9615,-0.56609,0.7017,0.20121
0.06533,2.9549,-0.76144,0.75044,0.22064
0.07977,2.9495,-0.93477,0.78493,0.24064
0.09421,2.9451,-1.0858,0.80972,0.26088
0.10865,2.9413,-1.2144,0.82769,0.28115
0.12309,2.9381,-1.3215,0.84078,0.30128
0.13787,2.9352,-1.4105,0.85054,0.32163
0.15265,2.9326,-1.4814,0.85765,0.34166
0.16743,2.9302,-1.537,0.86285,0.36131
0.1822,2.928,-1.5798,0.86664,0.38056
0.19698,2.9259,-1.6124,0.86941,0.3994
0.2169,2.9232,-1.6435,0.87197,0.42411
0.23681,2.9206,-1.6641,0.87361,0.44806
0.25673,2.918,-1.6775,0.87467,0.47126
0.27665,2.9155,-1.686,0.87533,0.49374
0.29656,2.913,-1.691,0.87571,0.51552
0.32718,2.9093,-1.6942,0.87596,0.54773
0.35779,2.9055,-1.6943,0.87597,0.57847
0.38841,2.9018,-1.6929,0.87586,0.60784
0.41903,2.898,-1.6907,0.87569,0.63594
0.44964,2.8943,-1.6879,0.87547,0.66286
0.51423,2.8863,-1.6811,0.87495,0.7161
0.57882,2.8783,-1.6739,0.87438,0.76503
0.64341,2.8702,-1.6664,0.8738,0.8102
0.70799,2.8621,-1.6589,0.87321,0.85202
0.89312,2.8384,-1.6373,0.87147,0.95659
1.0782,2.8143,-1.6153,0.86966,1.0429
1.2634,2.7896,-1.5929,0.86777,1.1154
1.4485,2.7643,-1.5699,0.86578,1.1768
1.894,2.7012,-1.5128,0.86062,1.2913
2.3394,2.6343,-1.4529,0.85485,1.3728
2.7849,2.5633,-1.3898,0.84836,1.4321
3.2304,2.4877,-1.3232,0.84098,1.4755
3.6759,2.4069,-1.2526,0.83255,1.5072
4.4149,2.2596,-1.1262,0.81566,1.5406
5.1539,2.0925,-0.9871,0.79402,1.5569
5.8929,1.9006,-0.83207,0.76536,1.5602
6.6319,1.6774,-0.65977,0.72656,1.5522
7.3709,1.4152,-0.46942,0.67272,1.5327
8.1915,1.0678,-0.23959,0.58666,1.4956
9.012,0.65311,0.00095881,0.45993,1.4375
9.6818,0.26945,0.19258,0.31667,1.3702
10.194,-0.036838,0.32731,0.18039,1.3041
10.609,-0.28066,0.42364,0.055816,1.2407
11.024,-0.51072,0.50607,-0.076711,1.1687
11.438,-0.71679,0.57459,-0.21256,1.0889
11.853,-0.89199,0.62983,-0.34583,1.0026
12.268,-1.0345,0.67304,-0.47044,0.91152
12.746,-1.161,0.71028,-0.59719,0.80298
13.135,-1.2393,0.7326,-0.68429,0.71388
13.524,-1.2992,0.74946,-0.757,0.62575
13.913,-1.3443,0.76212,-0.81622,0.53993
14.302,-1.3779,0.77157,-0.8633,0.45756
14.691,-1.4029,0.77856,-0.89998,0.3796
15.227,-1.4273,0.78532,-0.93699,0.28069
15.764,-1.4434,0.78977,-0.96228,0.19276
16.3,-1.4538,0.79269,-0.97927,0.11621
16.837,-1.4605,0.79459,-0.99048,0.050855
17.373,-1.465,0.79581,-0.9978,-0.0039442
17.91,-1.4679,0.7966,-1.0026,-0.049153
18.835,-1.4708,0.7974,-1.0074,-0.10807
19.759,-1.4722,0.7978,-1.0099,-0.14827
20.684,-1.4727,0.79797,-1.0109,-0.17506
21.609,-1.4729,0.79803,-1.0112,-0.19254
22.534,-1.4731,0.79805,-1.0114,-0.20372
23.458,-1.4732,0.79807,-1.0115,-0.21083
24.776,-1.4732,0.79809,-1.0116,-0.21684
26.093,-1.4732,0.79809,-1.0117,-0.22005
27.411,-1.4732,0.79808,-1.0116,-0.22164
28.728,-1.4732,0.79808,-1.0116,-0.22237
30.046,-1.4732,0.79809,-1.0116,-0.22272
31.363,-1.4732,0.79809,-1.0116,-0.22292
33.885,-1.4732,0.79809,-1.0116,-0.22305
35,-1.4732,0.79809,-1.0116,-0.22311


==> ber_observation_data8.dat <==
0,3.0095,0.1392,0.005887,0.20592
0.0016037,3.0077,0.10912,0.03919,0.2066
0.0032074,3.006,0.079185,0.070323,0.20733
0.0048111,3.0044,0.049434,0.099467,0.2081
0.012845,2.9969,-0.098371,0.2223,0.21253
0.020878,2.9904,-0.24187,0.31489,0.21783
0.028912,2.9848,-0.38015,0.38628,0.22387
0.036946,2.98,-0.51271,0.44237,0.2305
0.051013,2.9731,-0.72894,0.51452,0.24322
0.065081,2.9676,-0.92451,0.56448,0.25691
0.079149,2.9632,-1.0991,0.59999,0.27118
0.093217,2.9595,-1.2523,0.62563,0.28579
0.10728,2.9565,-1.3838,0.64429,0.30054
0.12135,2.9539,-1.4942,0.65795,0.31533
0.13591,2.9515,-1.5878,0.66828,0.33056
0.15047,2.9494,-1.6628,0.67582,0.34565
0.16502,2.9475,-1.7218,0.68134,0.36055
0.17958,2.9457,-1.7677,0.68538,0.37522
0.19414,2.944,-1.8027,0.68834,0.38966
0.21343,2.9419,-1.836,0.69105,0.40839
0.23272,2.9399,-1.8586,0.69283,0.42667
0.25201,2.9379,-1.8737,0.694,0.44448
0.2713,2.936,-1.8835,0.69474,0.46185
0.29059,2.9341,-1.8896,0.69521,0.47877
0.32045,2.9312,-1.8941,0.69555,0.50412
0.35032,2.9283,-1.8954,0.69565,0.52849
0.38018,2.9254,-1.8951,0.69562,0.55193
0.41005,2.9225,-1.8938,0.69552,0.57449
0.43991,2.9196,-1.8918,0.69537,0.59623
0.49997,2.9138,-1.8871,0.69502,0.63764
0.56002,2.908,-1.8817,0.69461,0.67622
0.62008,2.9021,-1.8763,0.6942,0.71226
0.68013,2.8962,-1.8708,0.69378,0.74601
0.85984,2.8783,-1.8545,0.69251,0.83539
1.0395,2.8601,-1.8378,0.69119,0.91046
1.2192,2.8416,-1.8209,0.68983,0.97426
1.3989,2.8228,-1.8037,0.68842,1.029
1.8379,2.7756,-1.7606,0.68477,1.134
2.2769,2.7263,-1.7159,0.6808,1.21
2.7159,2.6747,-1.6693,0.67645,1.2661
3.1549,2.6207,-1.6208,0.67168,1.3079
3.5939,2.5641,-1.5701,0.66642,1.3392
4.3473,2.4599,-1.4782,0.65607,1.3749
5.1007,2.3458,-1.379,0.64366,1.3949
5.8541,2.2198,-1.2715,0.62852,1.4041
6.6075,2.0797,-1.1543,0.60975,1.4051
7.3609,1.9227,-1.0265,0.58613,1.3992
8.4474,1.6592,-0.8208,0.53952,1.3789
9.534,1.3402,-0.59015,0.47064,1.3435
10.621,0.95214,-0.33837,0.36626,1.2881
11.707,0.4905,-0.079972,0.20873,1.2045
12.475,0.13328,0.09156,0.05768,1.1227
13.048,-0.13227,0.20471,-0.074624,1.0476
13.621,-0.38137,0.30066,-0.21753,0.96073
14.194,-0.60025,0.37809,-0.36275,0.86349
14.767,-0.78015,0.43775,-0.50081,0.75854
15.34,-0.91968,0.48187,-0.62332,0.64928
15.913,-1.0231,0.51348,-0.72534,0.5395
16.486,-1.0972,0.53566,-0.8059,0.43284
17.058,-1.149,0.551,-0.86686,0.33236
17.631,-1.1845,0.5615,-0.91141,0.24032
18.204,-1.2087,0.56862,-0.94309,0.15818
18.827,-1.2262,0.57375,-0.96666,0.080819
19.45,-1.2375,0.57707,-0.98229,0.015914
20.073,-1.2449,0.57922,-0.99258,-0.037321
20.697,-1.2496,0.58061,-0.99931,-0.080147
21.32,-1.2527,0.58151,-1.0037,-0.11404
22.338,-1.2554,0.58231,-1.0076,-0.15377
23.357,-1.2568,0.5827,-1.0095,-0.17949
24.375,-1.2575,0.58291,-1.0106,-0.19594
25.394,-1.2579,0.58303,-1.0111,-0.20636
26.412,-1.2581,0.58308,-1.0114,-0.21288
27.799,-1.2582,0.5831,-1.0115,-0.21781
29.187,-1.2582,0.58311,-1.0116,-0.22035
30.574,-1.2582,0.58312,-1.0116,-0.2217
31.961,-1.2583,0.58312,-1.0116,-0.22243
33.348,-1.2582,0.58312,-1.0116,-0.2228
35,-1.2582,0.58312,-1.0116,-0.22301


==> ber_observation_data9.dat <==
0,3.0287,0.39933,0.22805,0.48192
0.0015309,3.0265,0.36995,0.26184,0.48249
0.0030617,3.0244,0.34072,0.29343,0.48311
0.0045926,3.0224,0.31168,0.323,0.48377
0.012307,3.0129,0.16658,0.44835,0.48763
0.020022,3.0047,0.025769,0.54283,0.4923
0.027737,2.9976,-0.10993,0.61577,0.49767
0.035452,2.9915,-0.24012,0.67317,0.50361
0.048871,2.9827,-0.45159,0.74686,0.51499
0.06229,2.9757,-0.64384,0.79828,0.52731
0.07571,2.97,-0.81667,0.83512,0.54022
0.089129,2.9652,-0.96962,0.86194,0.55349
0.10255,2.9613,-1.1023,0.88165,0.56695
0.11597,2.9578,-1.2151,0.89621,0.58048
0.13011,2.9547,-1.3135,0.9075,0.59471
0.14425,2.9519,-1.3933,0.91578,0.60885
0.15838,2.9494,-1.4568,0.92188,0.62284
0.17252,2.947,-1.5067,0.92638,0.63665
0.18666,2.9448,-1.5452,0.92969,0.65025
0.20523,2.9421,-1.582,0.93272,0.66779
0.22381,2.9394,-1.6072,0.93473,0.68493
0.24238,2.9369,-1.6242,0.93606,0.70167
0.26095,2.9344,-1.6354,0.93692,0.71802
0.27952,2.9319,-1.6425,0.93746,0.73396
0.30752,2.9283,-1.6478,0.93786,0.75728
0.33552,2.9247,-1.6493,0.93797,0.77977
0.36352,2.921,-1.6488,0.93794,0.80146
0.39152,2.9174,-1.6472,0.93781,0.82239
0.41953,2.9138,-1.6448,0.93764,0.84261
0.47181,2.907,-1.6395,0.93723,0.87857
0.5241,2.9001,-1.6334,0.93677,0.91238
0.57639,2.8933,-1.6271,0.93628,0.94422
0.62868,2.8863,-1.6208,0.93579,0.97428
0.76371,2.8683,-1.6042,0.9345,1.0446
0.89873,2.8499,-1.5875,0.93316,1.106
1.0338,2.8312,-1.5704,0.93178,1.16
1.1688,2.8122,-1.5531,0.93035,1.2079
1.6159,2.7469,-1.4939,0.92524,1.3324
2.063,2.6777,-1.4316,0.9195,1.4204
2.5101,2.6039,-1.3658,0.91301,1.4841
2.9571,2.5252,-1.2962,0.90559,1.5306
3.4042,2.4407,-1.2222,0.89707,1.5646
4.1344,2.2886,-1.0912,0.88011,1.6
4.8645,2.115,-0.94636,0.85817,1.6177
5.5947,1.9143,-0.78356,0.82864,1.6219
6.3248,1.6792,-0.6021,0.78815,1.6142
7.0549,1.4002,-0.40149,0.73124,1.5944
7.8314,1.0437,-0.16881,0.64307,1.5577
8.6079,0.61786,0.075149,0.51219,1.5001
9.2046,0.24789,0.25689,0.37437,1.4378
9.6866,-0.064675,0.39132,0.23747,1.3736
10.086,-0.31926,0.48991,0.10869,1.3105
10.485,-0.55785,0.57446,-0.029616,1.2386
10.885,-0.77039,0.6443,-0.17158,1.1587
11.284,-0.95056,0.70011,-0.31059,1.072
11.684,-1.0968,0.74349,-0.44048,0.98027
12.09,-1.2132,0.77697,-0.55841,0.8837
12.496,-1.3017,0.80191,-0.65935,0.78583
12.902,-1.3677,0.82028,-0.74267,0.68858
13.308,-1.4164,0.83371,-0.80935,0.59365
13.714,-1.4519,0.84346,-0.86136,0.50248
14.16,-1.4796,0.85107,-0.9043,0.4082
14.605,-1.4991,0.85638,-0.9356,0.32106
15.051,-1.5127,0.86009,-0.95811,0.24184
15.496,-1.5222,0.86266,-0.97414,0.17089
15.942,-1.5287,0.86446,-0.98545,0.10825
16.63,-1.5351,0.86618,-0.99648,0.02727
17.317,-1.5387,0.86716,-1.0028,-0.036409
18.005,-1.5408,0.86773,-1.0066,-0.085413
18.693,-1.542,0.86807,-1.0087,-0.12247
19.381,-1.5427,0.86826,-1.01,-0.15009
20.335,-1.5432,0.86839,-1.0108,-0.17653
21.289,-1.5435,0.86845,-1.0112,-0.19356
22.243,-1.5436,0.86848,-1.0114,-0.20448
23.197,-1.5436,0.86849,-1.0115,-0.21145
24.151,-1.5436,0.8685,-1.0116,-0.21585
25.614,-1.5436,0.8685,-1.0116,-0.21948
27.076,-1.5436,0.86851,-1.0116,-0.22127
28.539,-1.5436,0.86851,-1.0116,-0.22222
30.001,-1.5436,0.8685,-1.0116,-0.22272
31.463,-1.5436,0.8685,-1.0116,-0.22295
35,-1.5437,0.8685,-1.0116,-0.22317

